Local random potentials of high differentiability to model the Landscape

We generate random functions locally via a novel generalization of Dyson Brownian motion, such that the functions are in a desired differentiability class, while ensuring that the Hessian is a member of the Gaussian orthogonal ensemble (other ensembles might be chosen if desired). Potentials in such higher differentiability classes are required/desirable to model string theoretical landscapes, for instance to compute cosmological perturbations (e.g., smooth first and second derivatives for the power-spectrum) or to search for minima (e.g., suitable de Sitter vacua for our universe). Since potentials are created locally, numerical studies become feasible even if the dimension of field space is large (D ~ 100). In addition to the theoretical prescription, we provide some numerical examples to highlight properties of such potentials; concrete cosmological applications will be discussed in companion publications.

==> Compare/eigen-diagonal.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.577276623	-0.453633969	-0.263605945	1.767214806	3.136425919
-0.531089565	-0.495510068	-0.298989803	1.838511459	3.18974709
-0.666577179	-0.472819219	-0.335611139	1.80451932	3.195299392
-0.772613994	-0.55990624	-0.314498869	1.857745696	3.226710552
-0.712499653	-0.483817105	-0.277266305	1.749432115	3.169059949
-0.804582994	-0.469987861	-0.192955183	1.615083604	3.162989378
-0.945851037	-0.321381737	-0.153500424	1.636684662	3.224227327
-1.000513701	-0.428102247	-0.062768079	1.651756634	3.226569892
-0.852915747	-0.582389032	0.004339815	1.774670301	3.284781062
-0.794939226	-0.582202942	0.026775611	1.575437648	3.037971079
-0.937306652	-0.364532373	-0.079252619	1.577266705	3.174899182
-0.992686578	-0.378391101	-0.038239664	1.561894533	3.0992451
-0.986174836	-0.538396707	-0.000876967	1.285309091	2.979590853
-1.005233071	-0.523829907	0.225725465	1.523804336	2.859814331
-1.023612622	-0.518497237	0.250331984	1.57126827	2.939396096
-0.902677198	-0.581446723	0.133905234	1.541478393	2.892527749
-0.951580079	-0.621443987	0.261310515	1.434550699	2.939585214
-0.837882515	-0.636098709	0.184950183	1.538361668	2.985363636
-0.780205031	-0.673487578	0.166284587	1.613243448	2.938180709
-0.782045966	-0.583396695	0.119375568	1.655201872	3.002625134
-0.842239433	-0.576178712	-0.03700171	1.620681174	3.020498287
-0.86180402	-0.630585457	0.067718839	1.73536183	3.016551572
-0.808359788	-0.399078189	0.044974732	1.707174083	3.152442875
-0.735134772	-0.362437395	0.053943606	1.682977015	3.06339878
-0.780016095	-0.339677551	0.107844247	1.708231039	2.996129505
-0.745530243	-0.191778369	0.123998402	1.703546026	2.756121419
-0.860465902	-0.253582545	-0.007577835	1.660241134	2.651017439
-0.874687511	-0.360236942	-0.008544531	1.590938191	2.642911557
-0.903734468	-0.334665571	-0.025602813	1.53156177	2.639794512
-0.939828065	-0.346369565	0.00682218	1.518855531	2.651260405
-0.821282669	-0.378286397	0.191885698	1.494745442	2.83346588
-0.640611628	-0.444409472	0.241537438	1.50657723	2.885403414
-0.686686226	-0.444352466	0.292848015	1.567469233	2.888236191
-0.515822709	-0.451937615	0.21989379	1.519358081	2.84233239
-0.507038178	-0.43049282	0.133900434	1.589314418	2.853581913
-0.540889393	-0.340145051	0.123354498	1.517839768	2.844560391
-0.622391411	-0.201257629	0.155766068	1.504950425	2.83603497
-0.71171453	-0.128296535	0.19201291	1.488445465	2.804997211
-0.687282258	-0.002863578	0.117971258	1.527954117	2.648090622
-0.692848718	-0.027559768	0.162155542	1.523225829	2.659932686
-0.777948194	-0.062390337	0.181917381	1.516873245	2.55377238
-0.716372217	-0.086170924	0.168150008	1.560692463	2.469231848
-0.803917718	0.007372998	0.243726441	1.457872606	2.426794428
-0.899268516	0.144570004	0.203822062	1.468719714	2.637566745
-0.965708093	0.179018144	0.251873416	1.346672583	2.704340318
-1.089217082	0.180415061	0.249406294	1.365203429	2.482045765
-0.916582836	0.252803603	0.276353521	1.454888738	2.492742972
-0.894197863	0.122655052	0.391722154	1.274260178	2.5255372
-0.839927053	0.056617412	0.315584034	1.428139949	2.541235079
-0.824333237	0.099469398	0.452176006	1.501488779	2.650006423
-0.834342734	0.122017367	0.5232931	1.539726474	2.592767488
-0.745753455	0.1623977	0.763524974	1.512167556	2.561674731
-0.584341977	0.037824989	0.778001155	1.592073919	2.627005416
-0.492310734	0.072014681	0.87598481	1.416543252	2.648621107
-0.603214801	0.119352735	0.862533368	1.321710309	2.67801547
-0.636815649	0.252349906	0.916473738	1.483707599	2.532699372
-0.703121818	0.40340656	0.937421615	1.451807318	2.321624785
-0.496687959	0.296839767	0.992077952	1.46281513	2.162279931
-0.49721955	0.174098004	1.019274591	1.395738488	2.100178246
-0.447902542	0.183592156	0.98815554	1.430365031	2.134550995
-0.337844159	0.259846676	1.094278831	1.412823633	2.101388143
-0.343267616	0.293409114	0.914123624	1.387485464	2.207114817
-0.397626655	0.162771948	0.989603445	1.294956835	2.13437455
-0.447366736	0.087733671	1.145046063	1.233620617	2.064067345
-0.447854008	0.08983439	1.08394512	1.241275484	2.101383435
-0.499421116	0.098615187	0.877604554	1.2404011	2.133930231
-0.531168018	0.129335449	0.912027715	1.330542241	2.073083819
-0.547128245	0.028328913	0.869031228	1.270407096	2.201547115
-0.661395694	-0.077974293	0.877296558	1.348350292	2.254146155
-0.56073533	-0.139539163	0.724174641	1.343938812	2.170399706
-0.478415242	-0.234470766	0.622610902	1.521034511	2.064550636
-0.419236891	-0.243756059	0.67264001	1.518515696	2.156748171
-0.327466707	-0.140778252	0.682974902	1.41214294	2.198773042
-0.361505944	-0.063673678	0.703966816	1.561802532	2.287746823
-0.384111367	-0.033955222	0.531139961	1.615228234	2.39930154
-0.344568621	0.027804621	0.615742157	1.547610828	2.307681204
-0.451593944	0.119795567	0.63568371	1.465544681	2.353222493
-0.342772209	0.249820607	0.929049505	1.315644241	2.417076544
-0.431925896	0.229143781	0.781344588	1.456951017	2.385100436
-0.529019293	0.273980601	0.742597801	1.451198721	2.505384921
-0.676950277	0.212697569	0.822110947	1.508685279	2.429210026
-0.575892103	0.159988523	0.712729352	1.475394711	2.309322743
-0.554382217	0.138810167	0.896927722	1.471500193	2.2537596
-0.49861622	0.190269182	0.968608336	1.529331599	2.350339109
-0.770639443	0.241378997	1.103105811	1.569287902	2.441475165
-0.747332389	0.255054101	1.100122391	1.536543352	2.486940203
-0.600331967	0.2533522	1.197049711	1.458409496	2.409585734
-0.602342235	0.219089698	1.15366891	1.457527686	2.363416684
-0.656593794	0.147703842	1.099985447	1.298432103	2.237741178
-0.607866876	0.219548117	1.038270982	1.244804618	2.33406941
-0.465000986	0.191923071	1.145577131	1.195549754	2.32802586
-0.377934724	0.029949643	1.048050834	1.199396395	2.267639315
-0.33801194	0.017074755	1.052183556	1.179961864	2.213847583
-0.103791082	-0.012387541	0.984781003	1.225252781	2.29226729
-0.180877218	0.128390722	0.889155719	1.354898052	2.307856896
-0.20859738	0.104678517	0.950123687	1.34581194	2.295319712
-0.291893568	0.122272291	0.994745692	1.40064359	2.262300749
-0.295496379	0.184514893	0.934683022	1.376737971	2.285615675
-0.145640293	0.073620057	0.90215345	1.376321897	2.3538978
-0.177574645	0.125443609	0.822965583	1.52553992	2.324586634
-0.187583719	0.029019805	0.74493177	1.50694784	2.287810273
-0.383312493	0.089708232	0.58552127	1.382917504	2.310831244
-0.438568818	0.091331795	0.603149448	1.283582366	2.213748809
-0.511461118	-0.015870411	0.406164372	1.185127603	2.170273128
-0.595690348	-0.053453355	0.346407445	1.172256808	2.148800823
-0.56732874	-0.107254016	0.56179359	1.153812266	2.025419164
-0.547640193	-0.123947322	0.670965411	1.115786121	1.89869048
-0.434641157	0.051818595	0.784809668	1.049527199	1.867347113
-0.38527455	0.046202316	0.733706385	1.201787018	1.848077593
-0.217018938	0.195375167	0.742846304	1.175589576	1.790886889
-0.382557947	0.235151905	0.716333295	1.243918437	1.825893513
-0.4019021	0.216708205	0.763184667	1.348584004	1.775630541
-0.475131508	0.092301809	0.665766983	1.278994213	1.699901394
-0.357693403	0.137043381	0.529818402	1.232848028	1.710594731
-0.419403737	0.252900297	0.442210496	1.179842206	1.666245363
-0.425281938	0.175788676	0.443828953	1.129714473	1.763095315
-0.455301855	0.134588519	0.349559356	1.201295124	1.658414186
-0.511786508	0.170042139	0.320236402	1.167465231	1.834362094
-0.600007753	0.082285958	0.271697791	1.191064027	1.809073807
-0.525491558	0.044672061	0.298749173	1.32069023	1.761849278
-0.600508865	0.11533451	0.256380523	1.404309133	1.610165409
-0.619473494	0.102688733	0.126429076	1.301832225	1.65076633
-0.662155365	0.135081952	0.265959068	1.329126303	1.557693295
-0.597056386	0.060185588	0.334907933	1.251954966	1.450232177
-0.534196626	-0.059588305	0.298609789	1.242728193	1.427504945
-0.604333903	-0.142194363	0.315201405	1.211441922	1.274437998
-0.435523529	-0.207246853	0.115731683	1.166365574	1.328761063
-0.493873823	-0.234249441	0.037978062	1.15371884	1.389657884
-0.59849905	-0.313227059	-0.022837262	1.06036893	1.325774019
-0.779622208	-0.404614408	0.120356783	1.089959919	1.162097812
-0.685419324	-0.51481419	0.028460873	1.193337178	1.319691985
-0.757612694	-0.502632627	0.183735808	1.180911329	1.467872032
-0.715504561	-0.492673412	0.198687717	0.950467208	1.44161977
-0.672856109	-0.489335526	0.245953623	0.972445567	1.376654342
-0.674648716	-0.399633806	0.202888818	0.773476088	1.30269368
-0.726235451	-0.324391135	0.302498735	0.818856783	1.181705901
-0.769105071	-0.376794036	0.356209139	0.812017124	1.124963544
-0.738849556	-0.354550796	0.294623017	0.850364494	1.210916162
-0.748957114	-0.327764684	0.234627399	0.756680801	1.272560538
-0.807601711	-0.175979847	0.40441771	0.741863313	1.36803709
-0.751398919	-0.124143821	0.329203558	0.826364948	1.32687139
-0.74638428	-0.203231347	0.495554375	0.684674426	1.220724162
-0.683068623	-0.159920323	0.325305278	0.691838289	1.311338438
-0.683838196	-0.148546703	0.422283141	0.727798816	1.332303098
-0.608550292	-0.091632947	0.546375516	0.688951377	1.555058649
-0.640577107	-0.118092178	0.367464501	0.65278658	1.421803563
-0.568906514	-0.097438056	0.317108129	0.542523869	1.266891539
-0.543431625	-0.065872583	0.26166436	0.502169345	1.254004928
-0.356067164	-0.315926279	0.250588286	0.538757973	1.226774665
-0.437404514	-0.310451544	0.131803803	0.637516942	1.363694814
-0.474240105	-0.259599608	0.156538889	0.734024233	1.418882158
-0.612704857	-0.48303853	0.197014502	0.787840249	1.308267071
-0.730566823	-0.628117031	0.279655206	0.728140475	1.251078282
-0.759556976	-0.539326661	0.529763524	0.71059709	1.363392086
-0.670386284	-0.44255614	0.492346751	0.761332195	1.321683151
-0.852044031	-0.353043714	0.387356832	0.83479755	1.275368738
-0.869832415	-0.298066722	0.487932178	0.64895043	1.340727772
-0.839597598	-0.179358567	0.433652184	0.593451787	1.528535364
-0.761167195	-0.182697404	0.397175691	0.597764087	1.423438597
-0.677004333	-0.010609522	0.394897842	0.477685183	1.4463352
-0.714831012	0.048732226	0.380864144	0.410564562	1.362416842
-0.766102596	0.01182491	0.381475788	0.496949559	1.119144261
-0.783353198	-0.136059134	0.380358339	0.585574377	1.186897361
-0.779582226	0.022565199	0.414120273	0.609877407	1.162680453
-0.703531018	0.085251171	0.397461349	0.654264697	1.097677655
-0.648837373	-0.043338466	0.452327405	0.629228127	0.9959728
-0.656251998	0.052016748	0.541268006	0.786805631	0.948155893
-0.784561254	-0.090558329	0.464449457	0.733600225	1.008981372
-0.700762705	-0.050812131	0.510048564	0.775579232	1.089810035
-0.684747254	-0.238052846	0.412086574	0.791279878	1.104186923
-0.729863852	-0.441522438	0.248399461	0.743382338	1.033577628
-0.674488414	-0.380833074	0.284365724	0.60631495	0.94799897
-0.739305683	-0.30841012	0.326416776	0.681141461	0.879211542
-0.691612068	-0.480349242	0.219204102	0.733012876	0.879869671
-0.622658928	-0.455673388	0.136989034	0.686918731	0.836530571
-0.708942462	-0.467492591	0.09631176	0.767898814	0.832356542
-0.741251946	-0.336281114	-0.019265247	0.627729566	0.748963571
-0.572450157	-0.328421937	-0.033067167	0.606250523	0.833186779
-0.592871452	-0.323429597	-0.009747707	0.500418317	0.744662736
-0.507479943	-0.287753369	0.042915849	0.411120532	0.727398648
-0.423816632	-0.302605959	0.027756426	0.435128847	0.773911058
-0.424739889	-0.323165773	0.079203124	0.31518622	0.803136489
-0.400757449	-0.309072716	0.212487306	0.265246108	0.726511281
-0.445301297	-0.224254393	0.174332882	0.357644496	0.793382467
-0.336772696	-0.220589558	0.220742768	0.469274569	0.747606429
-0.339681688	-0.093010324	0.208819682	0.577976978	0.847269444
-0.274273702	-0.010437474	0.056303196	0.573791416	0.851529047
-0.279947743	-0.017995111	0.149348007	0.540610703	0.878553238
-0.186323809	0.005305162	0.231486566	0.684555285	0.83725364
-0.220248202	0.022449834	0.242372329	0.682529398	0.940361519
-0.244027689	-0.088554675	0.404193812	0.688865189	0.89403882
-0.470245179	0.029360884	0.427660022	0.732230862	0.765271894
-0.366696486	-0.030111851	0.397304411	0.808287509	0.846044001
-0.351488189	-0.12960601	0.371562271	0.817948471	0.929684778
-0.39368994	-0.172052599	0.374247837	0.778238185	0.90354224
-0.478629991	-0.141940703	0.373134225	0.648923335	0.918810604
-0.508321758	-0.189373563	0.298146319	0.80461429	0.975873807
-0.540969135	-0.505055838	0.314469799	0.768645465	1.164070175
-0.68068273	-0.570153297	0.419570746	0.861977886	1.074038993
-0.724155127	-0.495234294	0.372864428	0.926695832	1.134863194
-0.817635197	-0.554319387	0.410477695	0.908905721	1.050314827
-0.865207283	-0.46768249	0.271753058	0.785054524	0.982579307
-0.774898578	-0.517874234	0.238726215	0.965930364	0.981461568
-0.814148551	-0.595676395	0.420955575	0.847416859	1.025347918
-0.825987019	-0.502688731	0.337913558	0.852887675	0.991862809
-0.891853583	-0.514599317	0.185463486	0.912510324	1.053201125
-0.83091815	-0.696052472	0.283525114	0.959787109	1.013017892
-0.921326201	-0.572056675	0.260618025	1.012867747	1.260581367
-0.871127837	-0.594285131	0.32688956	0.908127738	1.24176767
-1.000263811	-0.577897507	0.333301754	0.983634285	1.379892
-0.956095951	-0.514572821	0.346670953	1.082962845	1.476979935
-1.02778229	-0.442262411	0.391346623	1.275808434	1.540333493
-0.971141411	-0.542828848	0.470360959	1.187519025	1.566358888
-0.870611278	-0.612474231	0.28444594	1.322116998	1.733136048
-0.872756018	-0.608233563	0.236743888	1.218689521	1.730753938
-0.891532473	-0.676706433	0.214158833	1.176105457	1.651103483
-0.949216303	-0.834197018	0.276776386	1.124309803	1.659132542
-0.902502359	-0.814853257	0.150169656	1.165558388	1.673988742
-0.816926929	-0.688972656	0.167469445	1.102616595	1.569558682
-0.917226838	-0.659726936	0.0060691	0.978298766	1.492404794
-0.902954206	-0.60734205	-0.048722711	1.061715144	1.450856199
-1.003686822	-0.631687667	0.087218075	1.034337412	1.40134569
-0.928484793	-0.486322153	0.018908841	0.952068213	1.232197324
-1.015244086	-0.398656437	0.091502845	0.940745845	1.133639809
-1.050077419	-0.523147288	-0.131075478	1.002135672	1.172566993
-0.882618837	-0.566554398	-0.133478961	1.07978649	1.172150959
-0.824039337	-0.455918599	-0.141809749	1.06943605	1.224900778
-0.849276104	-0.497747761	-0.127570353	1.042630787	1.22916036
-0.76290616	-0.546696682	-0.067382458	0.961712111	1.143561944
-0.7411437	-0.567926647	-0.019676108	0.755751049	1.17322942
-0.8128213	-0.578885958	-0.007884275	0.756507376	1.23626435
-0.75375149	-0.66907521	0.087811753	0.708883655	1.444905078
-0.921199666	-0.716414538	-0.021156326	0.739708141	1.33049515
-0.935839133	-0.595787583	0.060719957	0.780519284	1.305819518
-0.809127895	-0.770839003	0.082744881	0.778952544	1.335495103
-0.730312082	-0.702474741	0.077491788	0.678913949	1.284416471
-0.786035018	-0.630788734	0.061572676	0.670872472	1.27369844
-0.830625212	-0.506418665	0.02975128	0.791994085	1.242266774
-0.882803378	-0.509628288	0.070427234	0.856873282	1.129845826
-0.790217185	-0.550112493	0.113240344	0.834498675	1.035838875
-0.853908984	-0.577633586	0.038239546	0.820988258	1.027423513
-0.845258955	-0.531216151	0.125476286	0.872365152	1.188597584
-0.687309307	-0.608290317	0.13256163	0.838163389	1.066264942
-0.710960995	-0.598405059	0.273784949	0.859654558	0.95933072
-0.864173327	-0.732909179	0.176201915	0.888797965	1.033064664
-0.790362623	-0.716343771	0.202915351	0.815367543	0.89295483
-0.931135205	-0.569683189	0.222896869	0.730749903	0.950497132
-0.910857094	-0.713042081	0.10951852	0.64429681	0.979660409
-0.931942022	-0.662766005	0.217730156	0.881860748	0.966808218
-1.034696186	-0.656887195	0.225685814	0.787312875	1.011205742
-1.027919672	-0.682178599	0.148486791	0.773355839	1.154608495
-1.026258113	-0.617906052	0.045073257	0.779167694	1.222467374
-1.002430519	-0.579493531	-0.067445822	0.653836014	1.197220862
-0.966757108	-0.570965508	0.03019274	0.818276116	1.176300164
-1.053852658	-0.527419342	-0.101925806	0.789364237	1.149733554
-1.179337511	-0.334482001	-0.055500231	0.672243507	1.183478947
-1.217156808	-0.396115477	0.084946782	0.648327535	1.190200811
-1.22532353	-0.304006978	0.160846018	0.6535125	1.05698401
-1.144821114	-0.330065055	0.05221584	0.73875021	1.075129345
-1.24942288	-0.362436099	0.062043029	0.610152134	1.081377848
-1.163990739	-0.602770718	-0.073727684	0.516660924	1.065405873
-1.08886272	-0.582773478	0.010742037	0.605280233	1.09584664
-1.057291383	-0.626260874	-0.233731453	0.597514371	1.088647979
-1.07188122	-0.524194824	-0.214930469	0.591760888	0.965982571
-1.078802932	-0.571889676	-0.271900814	0.6034286	1.057638499
-1.060543372	-0.49511548	-0.413739198	0.630230553	0.96281914
-1.111268185	-0.546084833	-0.475035559	0.667290393	1.012675295
-1.10453724	-0.519218024	-0.490294968	0.605889824	1.058443476
-1.00718395	-0.574393501	-0.425758964	0.428152793	0.9343218
-1.04907987	-0.599684996	-0.485324263	0.423814557	0.956753311
-0.994231616	-0.569183185	-0.506613495	0.519467419	1.066576191
-1.097715006	-0.49608299	-0.344798746	0.448091135	1.030280067
-0.894305225	-0.554470515	-0.167583335	0.428176884	1.091592327
-0.909685194	-0.657153708	-0.095914087	0.384837385	1.173313694
-1.004517977	-0.708866643	-0.102803243	0.41517393	1.177859901
-0.883782543	-0.654636596	-0.122478194	0.514064318	1.038541516
-1.030773795	-0.570410985	-0.18071942	0.611115302	1.084998144
-1.04966289	-0.668441279	-0.029550427	0.576883483	1.052428373
-0.863324792	-0.574665261	0.030235166	0.536734897	1.10329304
-1.015217894	-0.528271678	0.026406054	0.446967652	0.964744486
-1.110383812	-0.509819123	0.184415561	0.536907482	1.040842324
-1.1060239	-0.472071798	0.14750361	0.634054986	0.80349248
-1.061659557	-0.525187586	-0.03315969	0.681483837	0.727535736
-1.043828031	-0.484323318	-0.071368752	0.466598212	0.69841037
-1.017564545	-0.468601214	-0.108667412	0.55296251	0.817723957
-1.079343527	-0.351699528	-0.081268934	0.531113056	0.798735663
-0.996116371	-0.366069057	-0.098961785	0.424229867	0.636327958
-1.050161853	-0.404436292	-0.18050637	0.393745578	0.50664231


==> Compare/eigen-marsh.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.285107861	-0.393567838	0.116500218	1.630422483	2.830031708
-1.23198404	-0.480126691	0.171129681	1.656432143	2.897356413
-1.286859291	-0.475702635	0.288166057	1.60791788	2.867552058
-1.249708555	-0.491361152	0.275592949	1.573347041	2.889779928
-1.310106491	-0.454943903	0.257216831	1.422097881	2.781676268
-1.206602017	-0.343501537	0.214539548	1.35860182	2.682260524
-1.18183181	-0.319110873	0.115816984	1.377661908	2.632181366
-1.294233965	-0.329499598	0.145385279	1.453475452	2.654381151
-1.317896775	-0.199992757	0.087965401	1.420310872	2.532301055
-1.411140025	-0.294916204	0.186026756	1.355126576	2.452301399
-1.455228377	-0.23475814	0.176473522	1.4032216	2.575983055
-1.500762283	-0.223787506	0.214332441	1.167049907	2.677847676
-1.605591044	-0.240453422	0.212665913	1.111587117	2.762921108
-1.628797885	-0.153918794	0.261040738	0.956701813	2.786381171
-1.738244891	-0.263193326	0.30421365	0.904124685	2.708538677
-1.77815739	-0.277922696	0.39933407	0.775285141	2.744259954
-1.755967966	-0.389426882	0.356353793	0.685553875	2.797724996
-1.782275024	-0.293320148	0.375802426	0.676859824	2.864624872
-1.75580625	-0.275625955	0.354275514	0.934217017	2.93886056
-1.683112363	-0.248147827	0.300233167	0.99331061	2.90254799
-1.590132801	-0.092831879	0.207333496	1.045678051	2.768125645
-1.622909096	-0.157071377	0.249408137	0.843309147	2.577697508
-1.731790183	-0.086216696	0.16269716	0.883317247	2.518440065
-1.684338665	-0.110400217	0.190866083	1.030931662	2.350372446
-1.696060161	-0.154322791	0.28482192	1.009711609	2.565445502
-1.874907342	-0.294487117	0.346625925	1.036821412	2.640723839
-2.021126233	-0.30218857	0.437545076	1.130195931	2.721451465
-1.978971684	-0.209948501	0.408823854	1.129853316	2.612504442
-1.923282666	-0.099779102	0.388187886	1.003706467	2.627708832
-1.769489931	-0.223894569	0.329820759	1.031661765	2.553418075
-1.716031011	-0.236728766	0.253056409	1.061752627	2.496255582
-1.791484986	-0.229271881	0.265587039	1.010519883	2.560016009
-1.777931195	-0.228521215	0.314783069	0.954075287	2.667579962
-1.853854333	-0.223312519	0.130666849	1.070238822	2.836864883
-1.865067517	-0.088536219	0.13609593	1.127397473	3.022695303
-1.927122958	-0.104749018	0.149625716	1.097309261	3.041847308
-1.869049602	-0.052838323	0.140914749	1.11365087	2.894120716
-1.808855445	-0.019086532	0.128851824	1.11397788	2.853168327
-1.843997419	0.00910053	0.251348359	1.001525557	2.899045985
-1.917856527	0.002649052	0.308975204	1.024010423	2.870505659
-1.975633999	0.150086297	0.39691492	1.02948001	2.838575512
-1.983799126	-0.000645647	0.406232228	1.118504745	2.716222305
-1.978675473	0.057422294	0.399501398	0.990174175	2.826573908
-1.868221788	0.015449226	0.409806426	0.958920928	2.634262722
-1.670843104	-0.091582444	0.370502654	0.888659056	2.597154273
-1.80197401	-0.095566946	0.384537957	0.843938521	2.699601322
-1.912223147	-0.031755878	0.333592172	0.914342377	2.590990391
-1.919210609	-0.112247603	0.237876108	0.943597104	2.599093204
-1.725953169	-0.262074496	0.322285447	0.946454945	2.537530044
-1.752169969	-0.168124016	0.271202671	1.024445224	2.613604072
-1.742237629	-0.433479369	0.319865705	0.777677594	2.601672282
-1.652868525	-0.374906734	0.310122622	0.809334131	2.510750662
-1.706404593	-0.354457501	0.303154897	0.631078623	2.682232866
-1.622384307	-0.420066685	0.284885765	0.74430221	2.535416718
-1.593095292	-0.412767203	0.220527477	0.732128502	2.446082011
-1.668819116	-0.293425621	0.184139828	0.785664742	2.343367157
-1.547166547	-0.153080983	0.266469508	0.782123674	2.241287677
-1.561660575	-0.19221477	0.308382737	0.799285564	2.244307992
-1.505218054	-0.203344924	0.395241482	0.814194066	2.387441521
-1.638870079	-0.20452792	0.446492742	0.865943786	2.315817064
-1.707045364	-0.264296986	0.567460563	0.953556922	2.265433169
-1.638416018	-0.321745955	0.539165405	0.946140131	2.30516165
-1.499585378	-0.345949982	0.564626768	0.967553419	2.348619721
-1.584664119	-0.380045772	0.625427686	0.909721636	2.343291098
-1.391479266	-0.513628585	0.593150662	0.908213416	2.16538518
-1.440449037	-0.535094951	0.552008299	1.097418383	1.972678149
-1.436646311	-0.405912096	0.456300897	1.13974468	1.915050201
-1.529255235	-0.418985478	0.532709799	1.293551675	1.951759938
-1.611561873	-0.521543722	0.596803098	1.287527991	1.900735955
-1.543090737	-0.452827274	0.539913542	1.361913319	1.917395425
-1.496398321	-0.641888974	0.553159036	1.365697014	1.805474951
-1.493039566	-0.643540829	0.462566128	1.372536477	1.85298493
-1.600536954	-0.582925818	0.500944336	1.441332014	1.843857013
-1.604830879	-0.567325745	0.510475676	1.453544697	1.815636783
-1.525392514	-0.539338065	0.430084855	1.416242949	1.852932835
-1.634977693	-0.535590796	0.471678426	1.419912455	1.755905998
-1.660927645	-0.44384783	0.404955144	1.422740246	1.923249478
-1.625522691	-0.467907984	0.395743276	1.425918033	1.869557121
-1.669001632	-0.528112754	0.337152809	1.421119087	1.847906835
-1.77495936	-0.561478673	0.29375561	1.47990305	1.99800546
-1.728171129	-0.456441478	0.419690747	1.411169569	2.113395821
-1.904690927	-0.333057625	0.484446596	1.572834675	2.137872678
-1.964677102	-0.286687345	0.616440713	1.60138394	2.184964715
-1.903116297	-0.244906756	0.595637331	1.426140464	2.078226002
-1.826730362	-0.299494874	0.779083396	1.464360566	2.084887812
-1.754423583	-0.171585368	0.782705205	1.540106987	2.156428416
-1.640336504	-0.181911328	0.888534389	1.51291454	2.213556611
-1.636200794	-0.217683972	0.780689502	1.524589772	2.239328731
-1.757277505	-0.15458138	0.627728777	1.53810041	2.290575335
-1.575089271	-0.103655854	0.67706564	1.677397999	2.356174853
-1.607194519	-0.140074624	0.702328138	1.633611187	2.348606966
-1.569609859	-0.143185185	0.72807073	1.716926937	2.40891905
-1.511935409	-0.077797798	0.8108751	1.624206904	2.159537011
-1.47760536	-0.306100104	0.797907583	1.52295462	2.302081941
-1.508914584	-0.278083496	0.59157884	1.559068808	2.413376613
-1.597311822	-0.552980407	0.702992285	1.403321091	2.28335149
-1.487285983	-0.623595526	0.649371513	1.560667899	2.251566169
-1.505093147	-0.579779155	0.70102493	1.636598361	2.445115587
-1.321226377	-0.626631284	0.573787248	1.550017361	2.344339091
-1.297196676	-0.601573634	0.57928561	1.46078278	2.329006561
-1.32349269	-0.54332549	0.684845459	1.468299966	2.425892539
-1.268793323	-0.459914425	0.661394877	1.454315006	2.516337382
-1.361729484	-0.4169149	0.683708792	1.401057075	2.497866359
-1.361340576	-0.443130922	0.596208212	1.332603993	2.590068312
-1.300455415	-0.382124285	0.503151741	1.309404597	2.585954578
-1.378764524	-0.494717321	0.520050488	1.216879983	2.659885896
-1.266341317	-0.509080741	0.642269031	1.125850172	2.688629225
-1.256282838	-0.529611387	0.524292812	1.285299503	2.514475273
-1.400754074	-0.338651343	0.613653644	1.230393842	2.495486201
-1.386447319	-0.296640092	0.67519307	1.358876387	2.488899516
-1.399189845	-0.344975647	0.781732575	1.383200987	2.495410006
-1.430597641	-0.453784306	0.779714432	1.475704268	2.498766486
-1.24848323	-0.57184085	0.779415244	1.511472292	2.457904113
-1.086120462	-0.755799776	0.754712485	1.342406326	2.388610804
-0.891344893	-0.72311221	0.740994164	1.382826242	2.342965353
-0.944612096	-0.739161851	0.626091447	1.296539068	2.567287274
-0.949022541	-0.749466454	0.612047805	1.324595994	2.491355472
-0.88851868	-0.769892497	0.584088104	1.319857036	2.398883035
-0.914190028	-0.8044739	0.419156796	1.271591148	2.385514748
-0.959901059	-0.831346556	0.387226233	1.253799975	2.41193286
-0.939806541	-0.753129255	0.413601978	1.151615966	2.384348946
-0.872564397	-0.778440839	0.41226102	0.974801519	2.460376804
-0.820806627	-0.757753357	0.410711723	0.898001403	2.532078507
-0.832745367	-0.696523179	0.348329149	0.913883468	2.469472281
-0.833683381	-0.747020161	0.23314534	0.961870204	2.342607891
-0.938635556	-0.718870097	0.093135604	1.103202769	2.332620619
-0.932683346	-0.727659467	0.00618951	1.055132836	2.459243374
-0.928576848	-0.647350309	-0.079311525	1.04042	2.4637476
-1.019208704	-0.715201338	-0.075401237	0.878944029	2.42855568
-1.029894616	-0.743683146	-0.177479496	0.751159807	2.45615746
-1.113952803	-0.572211488	-0.224839125	0.868904836	2.483274216
-1.085306458	-0.5779937	-0.137561036	0.793537774	2.515797258
-0.995622273	-0.60564704	-0.070974735	0.909093142	2.433770627
-0.887016509	-0.65261746	-0.218317389	0.908195132	2.602168519
-0.832435546	-0.714871366	-0.243384993	1.014750645	2.551071427
-0.900400271	-0.741136065	-0.493362472	0.968918148	2.403195978
-0.936985945	-0.630327123	-0.352066789	0.922508611	2.608869768
-0.801084472	-0.679631105	-0.407059182	0.87815069	2.590131292
-0.926848556	-0.700404128	-0.453818657	0.759149515	2.537355583
-0.871000018	-0.798436674	-0.257158298	0.613329916	2.348654986
-0.858270763	-0.758799883	-0.173362726	0.577683273	2.387151961
-0.832893673	-0.757216254	0.032695855	0.687047969	2.349011354
-0.848628903	-0.572756863	0.072450461	0.691481624	2.198385648
-0.9232723	-0.57703981	-0.004621733	0.779972668	2.269703156
-0.970195125	-0.400360217	-0.005088981	0.586440001	2.195570524
-1.080947826	-0.518894037	-0.109124485	0.521062075	2.12493405
-0.879310148	-0.462243269	-0.198964629	0.569375755	2.174946641
-0.890072863	-0.506237613	-0.222901401	0.629365137	2.155408678
-0.874773244	-0.467630957	-0.202597885	0.763479666	2.27343095
-0.880470168	-0.394274836	-0.198461359	0.756162821	2.145307525
-0.908367917	-0.413198005	-0.219969313	0.718801208	2.069957888
-0.784247245	-0.286974671	-0.109334166	0.872876973	2.014364364
-0.888520042	-0.423508141	-0.123704116	0.787907692	2.04947845
-0.903156144	-0.435599285	-0.221517693	0.877726772	2.127775801
-0.736104351	-0.577904684	-0.25034538	0.774118438	2.112782677
-0.77057014	-0.656024055	-0.214185987	0.877108411	1.981142195
-0.750829081	-0.521661781	-0.038670262	0.992282447	2.00820199
-0.91361965	-0.44948921	0.055427525	0.824777172	1.998848468
-1.064568601	-0.314863734	-0.115495907	0.769524537	2.102823428
-1.008646479	-0.248651455	-0.126806325	0.684179006	1.930008086
-0.997619839	-0.224262227	-0.08256212	0.67615391	1.91087256
-1.026147589	-0.213707532	-0.083109931	0.888663479	1.85682185
-1.091102033	-0.207951259	0.005733991	0.768977013	1.900013655
-1.07391315	-0.147626045	-0.116216429	0.662920292	1.959198999
-0.993408446	-0.394596467	0.010700849	0.755139149	1.96139071
-0.897059829	-0.308625447	0.045605088	0.757482623	1.9356155
-0.906772313	-0.20828983	-0.021608809	0.812839006	1.794739146
-0.950551545	-0.217250615	-0.12646039	0.877982849	1.708120584
-0.745120713	-0.160627306	0.091247702	0.815183769	1.771027162
-0.473583565	-0.130141641	0.082959777	0.950936204	1.855477386
-0.665556887	-0.164234311	0.063423914	0.829694125	1.801149334
-0.609883757	-0.217629477	0.162676777	0.913659835	1.795717868
-0.630691384	-0.293685583	0.133184354	0.866104539	1.677208528
-0.53554459	-0.401827529	0.072352139	0.888043907	1.756456067
-0.556478002	-0.361436506	-0.055231998	0.857725454	1.666135246
-0.68407204	-0.38519696	0.011906257	0.746234847	1.601922475
-0.892762851	-0.365239722	0.186028963	0.647749824	1.574992536
-0.878831166	-0.365422922	0.297596307	0.607271094	1.642783954
-0.80759685	-0.338935571	0.450267494	0.539541433	1.616116984
-0.83727805	-0.326521945	0.545138321	0.663532261	1.679185593
-0.810283269	-0.329455133	0.584195056	0.715195527	1.448157284
-0.756932178	-0.350860903	0.556648957	0.740758476	1.604221364
-0.650902097	-0.339820079	0.55419461	0.789386794	1.671980637
-0.651172488	-0.292993271	0.458741156	0.725635792	1.605470746
-0.708220202	-0.102151786	0.313901506	0.703174881	1.720467702
-0.618465428	-0.061360122	0.328247744	0.707879827	1.694905331
-0.504508848	-0.068226217	0.36610122	0.701497875	1.645242545
-0.64180877	-0.140991749	0.291743644	0.695604225	1.573349209
-0.547341136	-0.10130948	0.175771563	0.637854291	1.646039729
-0.58735411	-0.178959323	0.227953223	0.644573774	1.735923659
-0.655097431	-0.288180121	0.294820449	0.712928385	1.821469654
-0.707404737	-0.479865548	0.135202278	0.694149246	1.880537012
-0.654613207	-0.495705391	0.051893055	0.789929475	1.768188293
-0.604670321	-0.544064842	0.08603831	0.761586747	1.635961154
-0.68561561	-0.508493306	0.016737228	0.777395214	1.565627526
-0.814104804	-0.364286809	-0.206371226	0.887997638	1.463889946
-0.976350791	-0.505564189	-0.241634295	0.853372317	1.35143053
-1.03698848	-0.577822988	-0.219963068	0.90703714	1.351379301
-0.884649989	-0.423763617	-0.133027619	1.008241123	1.224092197
-1.03091967	-0.327078567	-0.017402196	0.918310774	1.244607157
-1.073047064	-0.356993823	0.040392019	0.944089363	1.175681458
-1.058706958	-0.42337246	0.077026541	0.887980206	1.151893348
-1.04651118	-0.353744393	0.01312145	0.830551051	1.169618939
-0.988396651	-0.330084575	0.015669726	0.824758932	1.111372126
-1.057953733	-0.32083739	0.001064434	0.72087057	1.202264459
-0.99175603	-0.318108704	0.0438617	0.840620785	1.182992838
-0.95976869	-0.50710891	-0.037394975	0.735147414	0.992220455
-0.938773737	-0.458945562	0.031298099	0.584132925	1.001694939
-1.077675682	-0.52947975	-0.05543255	0.588181876	1.067977062
-0.927460342	-0.577556748	-0.158462786	0.574470924	0.948861341
-0.924590318	-0.438150258	0.040622242	0.586813698	1.027218756
-0.818820561	-0.42721256	0.104805742	0.606781396	0.857808735
-0.794847356	-0.43026698	-0.009274169	0.493690675	0.962944282
-0.740124614	-0.563306055	0.016399747	0.429747628	0.887071849
-0.712885666	-0.555453256	-0.100422908	0.520283651	1.020904331
-0.782095842	-0.617828367	-0.256929338	0.464804919	1.018039353
-0.707569522	-0.601877179	-0.268078622	0.501831974	0.947524323
-0.752526691	-0.363965513	-0.08975066	0.512457082	0.899772504
-0.850726702	-0.352882859	-0.008711919	0.616489975	0.793808899
-0.717009612	-0.360084982	0.016677455	0.521057441	0.798080037
-0.779510902	-0.239823457	-0.213135166	0.563903118	0.792743233
-0.791585427	-0.457411811	-0.172073992	0.629416337	0.811753868
-0.935502106	-0.342099659	-0.269986374	0.653240027	0.773187978
-0.796709066	-0.579897048	-0.244828354	0.626480946	0.826313591
-0.753845961	-0.60780718	-0.191201606	0.696702806	0.933464805
-0.721369726	-0.568299174	-0.3406459	0.545296125	0.941836732
-0.761286624	-0.500097085	-0.26348267	0.587245837	0.868309002
-0.714936743	-0.568861041	-0.2709205	0.536100391	0.809178132
-0.840591857	-0.529475596	-0.22445354	0.478326549	0.811768199
-0.890361692	-0.556989767	-0.284597953	0.47890504	0.959711909
-0.962827072	-0.688766174	-0.25170134	0.401991799	0.786735226
-0.942114011	-0.687274227	-0.349369258	0.523903415	0.930868797
-0.942056967	-0.713289975	-0.472226578	0.640595618	0.929055068
-0.994622375	-0.722005284	-0.436452039	0.633137748	0.958270576
-0.907391491	-0.695841157	-0.466356941	0.451365067	1.057357415
-0.915604995	-0.706055946	-0.429815654	0.502701652	1.211513365
-0.935580509	-0.710703708	-0.396014922	0.361575467	1.156300022
-0.975345856	-0.864919141	-0.370089909	0.313979489	1.130515727
-0.837692937	-0.664066907	-0.491699307	0.315193391	1.152031518
-1.001438717	-0.671191618	-0.376784544	0.42544171	1.227570465
-1.158934816	-0.56513655	-0.179654187	0.353224785	1.252266363
-1.133352563	-0.534399221	-0.229428596	0.357495355	1.157261709
-1.252121937	-0.538105923	-0.303971348	0.402674879	1.127482804
-1.158519138	-0.632905275	-0.438170208	0.503004472	1.165487134
-1.233609187	-0.602319132	-0.469086181	0.613782486	1.291029426
-1.311665784	-0.593983862	-0.385749203	0.691640555	1.162875234
-1.3073539	-0.600459175	-0.184377557	0.762902375	1.064051104
-1.377367004	-0.630595162	-0.169733035	0.736476118	0.978680854
-1.452612323	-0.62661645	-0.227856331	0.593649796	1.034590552
-1.312896734	-0.685532313	0.00670114	0.506485663	0.885043583
-1.268740289	-0.527185435	0.001157504	0.4726678	0.879523924
-1.345670107	-0.56167425	0.009038326	0.504458098	0.930060597
-1.20899128	-0.603395734	0.058631424	0.387686105	0.991355635
-1.398245368	-0.59931563	0.047214509	0.504302259	1.04059482
-1.297739167	-0.477597196	0.232997633	0.504355493	1.025748888
-1.374067033	-0.474725154	0.230923635	0.480513228	0.892512603
-1.420147823	-0.53944562	0.279320932	0.45382019	0.974979333
-1.380349297	-0.403723782	0.226940107	0.613418748	1.057687274
-1.35881903	-0.310873667	0.188032194	0.556085311	1.204105098
-1.111733251	-0.207122977	0.156036583	0.701427963	1.095463011
-0.997380687	-0.266523689	0.173653921	0.59081067	1.07101458
-1.023593122	-0.318125811	0.224893704	0.66755096	1.064787048
-0.992669241	-0.410086077	0.174193813	0.638214331	0.934623866
-0.97517503	-0.35078951	0.12665314	0.743959065	1.099813661
-1.018129893	-0.44427102	0.166306482	0.692350498	1.18593713
-1.246541617	-0.324576928	0.115109214	0.732448366	1.063673645
-1.26980676	-0.42959198	0.142445329	0.669764898	1.072038601
-1.260205897	-0.364517524	0.117556261	0.661416461	1.124282582
-1.265691642	-0.179126407	0.070239223	0.759458823	1.301368511
-1.191525225	-0.286113945	0.064376586	0.932443422	1.285112712
-1.183065936	-0.379148156	0.074344147	0.974424973	1.377189827
-1.122219853	-0.432144588	0.086611566	1.037578571	1.587803286
-1.218983787	-0.479395104	0.000253929	0.912063341	1.526980413
-1.185126161	-0.512316306	0.056161794	0.868462896	1.549388387
-1.352199521	-0.598025355	0.00982409	0.696772536	1.551210579
-1.443305796	-0.804486738	0.181555283	0.71948661	1.471873541
-1.487046844	-0.91309965	0.288522756	0.592264827	1.436631363
-1.485652578	-0.952273341	0.347004569	0.631831147	1.486212171
-1.40453432	-0.855426844	0.352162764	0.585002359	1.500437769
-1.469505842	-0.802779795	0.436218106	0.740318527	1.548137179
-1.438172963	-0.716954011	0.37449901	0.590635231	1.651019802
-1.548618745	-0.72877093	0.41770561	0.621422459	1.700260278
-1.614659433	-0.742743393	0.499502159	0.609141028	1.749589401
-1.642211174	-0.682504936	0.488028927	0.638654176	1.590825136


==> Compare/eigen-steep.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.587413699	-0.445001119	-0.269711936	1.767533749	3.142298047
-0.622671382	-0.543310017	-0.289052934	1.686521201	3.229638121
-0.608347379	-0.562622709	-0.430936319	1.709952704	3.262159129
-0.610733448	-0.607861895	-0.473373116	1.862452628	3.173645119
-0.591460149	-0.514693899	-0.466857266	1.801194941	2.965623831
-0.71202846	-0.571258855	-0.44129871	1.862001603	3.018997427
-0.893706201	-0.626257934	-0.381145957	1.904716647	2.931318889
-0.835376147	-0.416809569	-0.284620984	1.859981209	2.883449872
-0.941429906	-0.387391027	-0.252730176	1.827368785	2.805377813
-0.955569903	-0.528733879	-0.342215415	1.70250662	2.888289029
-0.884035674	-0.573170431	-0.388051336	1.855317908	2.886134792
-0.940679174	-0.575045959	-0.342681145	1.743698888	2.872770926
-1.065430595	-0.576651763	-0.118685258	1.680067796	2.846511031
-1.188745767	-0.588492362	-0.259518747	1.625250261	2.724192827
-1.331100356	-0.593689632	-0.160751355	1.743364945	2.812064167
-1.186691485	-0.675087653	0.018270495	1.811522237	2.784672987
-1.174133516	-0.738420618	-0.022088782	1.63690861	2.815153277
-1.221649915	-0.817026595	-0.02075656	1.661303872	2.878476937
-1.137712266	-0.905284109	0.128116479	1.635197196	2.852459495
-1.332317501	-0.936756162	0.133914207	1.735503071	2.742079142
-1.292787297	-1.069114723	0.17287989	1.590505022	2.618466379
-1.107954727	-0.971693441	0.179564162	1.498505582	2.540662552
-1.069577788	-0.962160607	0.268446606	1.507662151	2.430569377
-0.917264258	-0.897785451	0.273784307	1.720557256	2.497642319
-0.998836328	-0.796495051	0.447180412	1.817940111	2.426062855
-1.102443172	-0.791259678	0.466635772	1.838852983	2.529242731
-1.049091232	-0.809298406	0.404139269	1.779342246	2.579703513
-1.031894148	-0.882026889	0.381221603	1.90405216	2.662056108
-1.044393262	-0.934182006	0.365470259	1.790717851	2.564654495
-1.05231285	-0.842030068	0.191394298	1.677635152	2.562605789
-1.071379435	-0.826463193	0.026291443	1.411102703	2.501504683
-1.172074357	-0.773397416	0.082896501	1.455262337	2.521444074
-1.0991491	-0.849354679	0.003355871	1.449412179	2.383497773
-1.105246179	-0.877492187	0.169684022	1.462988334	2.315833591
-1.192219877	-0.933725004	0.012336398	1.483156759	2.322685635
-1.049718323	-0.899285157	-0.089334002	1.63560133	2.375968797
-1.027381829	-0.983572558	-0.156723877	1.437867901	2.383563797
-1.0506557	-1.006240406	-0.085871311	1.41987966	2.525899026
-1.040736263	-0.923037837	-0.150462617	1.357645462	2.291022609
-1.168154496	-0.917646368	-0.138607373	1.457726354	2.265422759
-1.111351768	-0.960456395	-0.316369837	1.490166561	2.351265303
-0.986989586	-0.788224072	-0.297378773	1.381743535	2.397321324
-0.999448021	-0.763195121	-0.210545809	1.319164233	2.347269099
-0.955753192	-0.770084499	-0.061024628	1.322462363	2.339640805
-1.01413005	-0.683441655	-0.05585493	1.27570597	2.310828119
-1.132284434	-0.607943681	-0.146008032	1.312377758	2.197937465
-1.229441717	-0.554412716	-0.206116037	1.31220116	2.249337109
-1.278606148	-0.510324306	-0.285639603	1.274519037	2.088865865
-1.238690086	-0.504772222	-0.34950385	1.210713025	1.954413318
-1.433981999	-0.61209092	-0.410771012	1.376492474	1.961735421
-1.486993211	-0.613262545	-0.488867317	1.185719847	1.967998542
-1.444170043	-0.4892143	-0.308912811	1.191888522	2.07012927
-1.37437441	-0.428818262	-0.297610747	1.182349338	2.072982943
-1.385348345	-0.641655438	-0.250553112	1.17024557	2.20650313
-1.361913986	-0.544321138	-0.251313423	1.141832205	2.166436553
-1.260566783	-0.458151542	-0.254181516	1.200688073	2.237329163
-1.248820294	-0.529993469	-0.190662232	1.097900057	2.252968187
-1.440499731	-0.578763943	-0.061516531	1.149146351	2.352317877
-1.440246617	-0.554137775	-0.089587656	1.140004524	2.275517731
-1.424628386	-0.439564193	-0.028023072	1.063217379	2.175148104
-1.358384276	-0.359357273	0.003102683	1.16250765	2.097017336
-1.587152466	-0.457919465	-0.039612237	1.198225878	1.961475919
-1.698658736	-0.563445059	-0.199489069	1.176567896	2.008808004
-1.75574648	-0.581064605	-0.148423504	1.030603461	2.045434566
-1.703978728	-0.549413917	-0.148515149	1.129366588	2.041627755
-1.797283638	-0.434440899	-0.061662545	0.981727928	2.265716031
-1.766289786	-0.3747817	-0.020240473	1.020424604	2.296448794
-1.618876214	-0.47502185	0.006867348	1.075968561	2.252315292
-1.636467946	-0.52039986	0.066413848	1.077482821	2.136989652
-1.588415337	-0.409232126	0.24171552	1.172979016	2.038780806
-1.677842917	-0.462845711	0.268345556	1.061076229	2.035372763
-1.813903316	-0.354840872	0.250218276	1.311493703	1.932924611
-1.713675034	-0.541579476	0.257574647	1.426037215	2.016388168
-1.78704956	-0.588630055	0.283251565	1.263441253	1.95784746
-1.858573674	-0.571338081	0.371080109	1.278788077	1.951897521
-1.883417872	-0.554331068	0.476507954	1.202927962	1.736656156
-1.928534729	-0.563146183	0.337822263	1.286405173	1.627175552
-2.01641861	-0.515394436	0.428631117	1.332793466	1.601749444
-1.930466318	-0.594570116	0.449294583	1.381082482	1.601269166
-1.924371186	-0.527445296	0.550899018	1.46673737	1.604274714
-1.816234627	-0.57262424	0.618991027	1.395082388	1.521597526
-1.874241369	-0.477317884	0.588041168	1.292071517	1.449502607
-1.858206614	-0.339668214	0.655257202	1.330656154	1.558884951
-1.876812708	-0.280771107	0.638388222	1.278272904	1.610414989
-1.958661918	-0.396171925	0.777134079	1.294334501	1.656522948
-1.869220958	-0.325579198	0.533921503	1.498038748	1.825778707
-1.957837801	-0.325834335	0.577168413	1.40242899	1.853240542
-1.894410127	-0.27130842	0.528688747	1.33839054	1.771937563
-1.928362519	-0.216163196	0.535344314	1.174909433	1.70261362
-2.056426252	-0.058282986	0.593442312	1.104390837	1.636554013
-2.047047003	0.124650198	0.469019017	0.999267778	1.48708347
-2.040286764	0.027124717	0.338617785	0.938440353	1.548785203
-2.114136138	-0.031510857	0.330099555	0.981625249	1.490482311
-1.952421725	-0.143588811	0.485363445	1.030509722	1.537106012
-1.916921163	-0.204251296	0.609106415	1.054055683	1.616718318
-1.941160547	-0.246361904	0.644604285	1.019646161	1.639398728
-2.091556237	-0.320049878	0.758195173	1.085106854	1.729563835
-1.993393356	-0.296366568	0.76182179	1.080224397	1.799150917
-2.048431005	-0.475807425	0.854886351	0.99276781	1.834760552
-2.067417418	-0.602270871	0.797031511	0.859383537	1.733708355
-2.146878148	-0.439148606	0.754097216	0.833403904	1.773218431
-2.044299658	-0.452966657	0.597867245	0.920949339	1.803108338
-1.904136421	-0.485845101	0.628369141	0.973899919	1.918073527
-1.72964531	-0.300287442	0.522409017	1.014999622	1.913825011
-1.7381505	-0.313887727	0.558618972	1.085054237	1.962004647
-1.62622824	-0.409765818	0.65935105	1.03933433	2.038197955
-1.783521705	-0.580653079	0.701094973	0.972190551	1.960387816
-1.787789735	-0.523154982	0.707847793	0.913605686	1.908779105
-1.911186208	-0.586938819	0.653306417	0.888397341	2.078281614
-1.898676381	-0.809383618	0.786042515	0.920368298	2.054421362
-1.807586806	-0.812419932	0.763587923	0.839862846	1.98677756
-1.856190119	-0.878638616	0.71781821	0.83156878	2.095190758
-1.735829918	-0.896391759	0.56044112	0.82949412	2.260983753
-1.687687416	-0.852841468	0.48247017	0.836049562	2.217920879
-1.788171584	-0.862539445	0.638861898	0.669550839	2.247188245
-1.850877062	-0.873920472	0.578462171	0.699561798	2.255857745
-1.737736542	-0.83467014	0.488696629	0.663681629	2.257057881
-1.778684442	-0.773415455	0.389811574	0.578761231	2.315062408
-1.708896726	-0.876864548	0.392045181	0.612302629	2.184519209
-1.792710897	-0.768589896	0.286142496	0.52376725	2.174294027
-1.75029679	-0.862380774	0.307848254	0.485147025	2.03845814
-1.913224886	-0.940772002	0.331372134	0.56402303	2.187292499
-1.886517	-0.844361725	0.261760758	0.476294944	2.218745958
-1.926330003	-0.90721049	0.200068871	0.402643643	2.138643479
-1.964181023	-0.978274517	0.177502607	0.504867647	2.155859928
-1.943800429	-0.899866622	0.112923307	0.564319	2.056874622
-1.881805577	-0.854274631	-0.074454045	0.478699736	1.923236899
-2.059641225	-0.849512187	-0.141328747	0.500961714	1.797698889
-2.05961189	-0.798394994	-0.046747733	0.490347469	1.873448227
-2.053236486	-0.78745641	0.030486394	0.599452871	1.959157445
-2.129709532	-0.683275246	0.127578494	0.723823257	1.930538164
-2.124187294	-0.687460935	0.099577557	0.744334128	1.930418968
-2.039642994	-0.645811539	0.015245553	0.658307199	1.868823594
-2.096854309	-0.662833108	-0.036790038	0.575821169	1.797818072
-2.208210076	-0.701584279	0.201249794	0.528454881	1.776055874
-2.288101519	-0.771652875	0.174709853	0.533108293	1.817034146
-2.460868384	-0.790931962	0.211808535	0.544501391	1.840562778
-2.370945027	-0.722278164	0.123527446	0.424740841	1.720974402
-2.34851141	-0.886734608	0.001201141	0.426649318	1.728514259
-2.231092891	-0.974138058	0.005955004	0.424777595	1.704700856
-2.093290561	-1.000069375	-0.034769556	0.531342441	1.734037082
-2.143474365	-0.849977816	-0.042451137	0.456313635	1.85959467
-2.186073796	-0.86290939	-0.107380065	0.449636443	1.942991022
-2.077004582	-0.69616718	-0.230284988	0.542525161	1.881448854
-2.053769616	-0.686204211	-0.227352402	0.510514642	1.86697487
-2.059678734	-0.604354806	-0.267525765	0.473266568	1.656696232
-1.963400396	-0.792713248	-0.335419848	0.516053322	1.682096698
-1.941959129	-0.746045287	-0.181887753	0.400624891	1.574183873
-1.931804133	-0.664072115	-0.20991077	0.518829487	1.565213301
-1.821281962	-0.804090895	-0.266509743	0.466817882	1.350120786
-1.686999206	-0.873414054	-0.269186084	0.343042353	1.329789241
-1.689973455	-0.797233	-0.243649808	0.346109307	1.412239949
-1.657811128	-0.989400229	-0.278218086	0.492385435	1.53435619
-1.636627806	-0.856779327	-0.277571133	0.482471497	1.399056154
-1.688949495	-0.965993838	-0.346199262	0.514390683	1.502903566
-1.561470943	-0.835424474	-0.484883013	0.398067113	1.632882664
-1.550958797	-0.88169506	-0.538279469	0.355725584	1.676043896
-1.520254197	-1.038959962	-0.434635165	0.325700599	1.79089037
-1.533152803	-1.171341727	-0.633102063	0.408264756	1.758341901
-1.368628541	-1.131470859	-0.644210303	0.515310893	1.704044029
-1.359716332	-1.149712954	-0.576325405	0.353453204	1.692854396
-1.258382112	-1.2312788	-0.486812253	0.308384088	1.801898461
-1.36029726	-1.252615579	-0.469642828	0.328982711	1.909293736
-1.412591514	-1.120178307	-0.292919116	0.354076392	1.798752051
-1.494017709	-1.029115031	-0.327623778	0.306637052	1.780893598
-1.602203454	-1.093712023	-0.338822947	0.227001511	1.613327008
-1.540519445	-0.877675754	-0.339802697	0.212962031	1.818224856
-1.492070666	-0.924632482	-0.268541638	0.231421682	1.727577642
-1.649854711	-0.983632522	-0.179377322	0.210094957	1.626598503
-1.888383033	-0.953357195	-0.087718436	0.205663855	1.609448213
-1.824906439	-0.959194476	-0.238580631	0.015927474	1.639514913
-1.857656776	-0.877398507	-0.297126363	0.093855411	1.622298998
-1.671803545	-0.735357664	-0.293628087	0.105397355	1.512704466
-1.682880357	-0.789866534	-0.377585189	0.081881762	1.319573617
-1.75172751	-0.828462315	-0.329009561	0.082788853	1.334654183
-1.66977701	-0.832350579	-0.26500227	0.037980317	1.303686368
-1.588291274	-0.746332534	-0.342989671	0.099958948	1.397606476
-1.621520828	-0.642358325	-0.317769488	0.139699191	1.355586796
-1.557826943	-0.598069171	-0.385127968	0.203980047	1.434696161
-1.401002431	-0.541618551	-0.316912293	0.047317425	1.497658997
-1.410518125	-0.478390702	-0.101150986	0.113962219	1.400449395
-1.432157958	-0.397983079	-0.191626212	0.107368938	1.388166496
-1.366142773	-0.417410107	-0.319329746	0.074230543	1.29658968
-1.367538745	-0.447874109	-0.402451001	0.041697914	1.245479883
-1.459538066	-0.41484087	-0.268747507	0.159537317	1.127559743
-1.566637884	-0.496710841	-0.150372781	0.138861605	1.041419033
-1.5949586	-0.637150656	-0.219786428	0.073996483	1.112076865
-1.611826462	-0.537550491	-0.08714109	0.124751917	0.992829299
-1.492497489	-0.448429695	-0.025204225	0.200134025	1.026619361
-1.368740141	-0.402600661	-0.138715022	0.340905303	1.226689475
-1.332100911	-0.466235142	-0.081785026	0.380366672	1.088048887


==> Compare/eigen-three.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.587399125	-0.445008861	-0.269682931	1.767535741	3.142288897
-0.60181778	-0.363018569	-0.119809174	1.794976393	2.959636373
-0.658604303	-0.32695161	-0.141283484	1.884378059	3.047045033
-0.554202424	-0.224612952	-0.116151393	1.700049293	3.065862159
-0.595801108	-0.249110048	-0.087076424	1.649999118	3.015514145
-0.561749961	-0.325973011	-0.201865766	1.60492051	3.029044501
-0.581390778	-0.366677965	-0.194904359	1.536798652	2.98685316
-0.478011328	-0.297947937	-0.104462274	1.517137131	2.848118838
-0.579548219	-0.279749926	-0.143532256	1.561337526	2.847097778
-0.642836884	-0.261241466	-0.145373763	1.531739137	2.809850335
-0.538801373	-0.364236126	-0.02088356	1.491286776	2.773316887
-0.699760595	-0.229399283	0.115073774	1.473751687	2.772016254
-0.602070188	-0.182195769	0.040055963	1.519518864	2.766367895
-0.561396538	-0.257525012	-0.036639849	1.371792069	2.778552789
-0.65508032	-0.280497337	-0.173094422	1.198534635	2.829386904
-0.613275341	-0.371260834	-0.215044234	1.372447982	2.766006443
-0.673531265	-0.341030739	-0.132856336	1.389904332	2.640486351
-0.505701855	-0.400903022	-0.221850749	1.462973647	2.575484131
-0.505638134	-0.332174141	-0.277113499	1.31952119	2.61852506
-0.463512322	-0.197954647	-0.122286127	1.302003397	2.552756913
-0.329925693	-0.188700556	-0.135035902	1.453471642	2.659037352
-0.429940372	-0.231733719	-0.088383448	1.538103671	2.685084382
-0.476797914	-0.307452955	-0.050890577	1.543633883	2.680958955
-0.448195955	-0.209397185	-0.149044109	1.429943718	2.758394432
-0.408231293	-0.269480733	-0.126896113	1.34394316	2.746872888
-0.478430024	-0.282712077	-0.067485736	1.373451787	2.762198216
-0.493024852	-0.290279839	-0.147417923	1.44386641	2.810089838
-0.636720978	-0.371599654	-0.072741996	1.387127571	2.77357055
-0.691308808	-0.275218232	0.069259875	1.334404698	2.701743582
-0.601849518	-0.230117129	0.146296944	1.2550114	2.67180444
-0.521499526	-0.142562247	0.357387033	1.358854567	2.656411845
-0.481373578	-0.204818498	0.359649141	1.307941463	2.732777569
-0.504597055	-0.348628469	0.224426163	1.267290032	2.771922285
-0.556075661	-0.253979604	0.225995003	1.237140804	2.81276961
-0.572965428	-0.302936267	0.156421681	1.075589319	2.785833433
-0.696111054	-0.301688282	0.169363584	0.975843068	2.770988958
-0.792433356	-0.238246225	0.216025469	1.095479215	2.66125406
-0.863474375	-0.262297876	0.196920962	1.177132151	2.737923056
-0.71648645	-0.255158799	0.015122016	1.173458625	2.838161939
-0.575880445	-0.232390064	-0.046386876	1.214798568	2.624815444
-0.578251703	-0.365873402	-0.039628206	1.224029819	2.802599684
-0.554953499	-0.348906247	-0.014439314	1.2786267	2.732812611
-0.478512748	-0.339188878	-0.037480799	1.217981072	2.656541192
-0.498254282	-0.436468933	-0.076043836	1.172559009	2.804825601
-0.535142695	-0.277822268	0.023858515	1.156172803	2.815668118
-0.636355562	-0.270967828	0.072885907	1.208934981	2.598936245
-0.711945482	-0.402997957	0.170997901	1.192618776	2.530224965
-0.771539365	-0.525406883	0.125586249	1.208788898	2.646897481
-0.881390169	-0.587360627	0.033247853	1.065121528	2.517313376
-0.914782932	-0.534367584	-0.108866954	1.053530969	2.466126894
-0.852819107	-0.716278302	0.080890784	1.08805097	2.462785673
-0.731822081	-0.566279445	0.002178924	1.119703063	2.383282926
-0.821687148	-0.574743934	-0.018071643	1.064040168	2.300100905
-0.740798439	-0.499932737	-0.139863235	0.904225799	2.429819525
-0.6238102	-0.531976091	-0.004388881	0.830660135	2.385436403
-0.723588464	-0.489047244	0.018802142	0.657684252	2.375091
-0.821439062	-0.437594987	0.017970337	0.815665627	2.212493952
-0.892997011	-0.456877774	0.049937611	0.669194599	2.063743788
-0.906277835	-0.532075053	0.126219163	0.671169715	2.116638621
-0.875751592	-0.582283725	0.212162507	0.753423609	2.212225651
-0.922760793	-0.531705681	0.153787466	0.606636255	2.245099068
-0.925330198	-0.55426024	0.111437156	0.523263618	2.036265829
-0.868279455	-0.596370238	0.161370197	0.471409875	2.077600055
-0.907453573	-0.485319349	0.219326416	0.358204377	2.165608637
-0.914257469	-0.479018394	0.10587638	0.449570993	2.159170537
-0.977742612	-0.440467707	0.061009273	0.460778934	2.234819206
-1.088913903	-0.468683574	0.178213661	0.492907231	2.253770894
-1.000069449	-0.490808337	0.057872181	0.528732572	2.276421621
-0.991895324	-0.381095678	0.006933291	0.592933967	2.295757893
-0.917426752	-0.509954532	0.103025052	0.483666072	2.193093584
-1.004558121	-0.642732986	0.043514441	0.539539685	2.120437242
-1.040755497	-0.690648919	0.05852178	0.535320796	2.168408615
-1.02237629	-0.640932962	0.036647835	0.417082985	2.245319467
-1.043920438	-0.682379491	0.120876491	0.384952794	2.186699186
-1.031891188	-0.612868964	0.196712523	0.346276326	2.299919232
-0.942781389	-0.615968012	0.117408048	0.324087708	2.405012335
-1.040593522	-0.560112935	0.112967538	0.31012095	2.323569953
-1.166896746	-0.506699103	0.10220111	0.278593641	2.241588562
-1.198284897	-0.547466803	-0.038589323	0.237195387	2.241569468
-1.063014789	-0.630437777	-0.044501399	0.275338861	2.190137456
-1.101043761	-0.6177599	-0.208881003	0.385290295	2.123301618
-1.00911178	-0.608775343	-0.172253151	0.348225888	2.231462501
-0.955207178	-0.690369054	-0.330417369	0.233023763	2.189208262
-0.954718027	-0.766005338	-0.185272878	0.338722398	2.303114449
-1.121683223	-0.79237034	-0.094063813	0.305188307	2.496022156
-1.215684158	-0.575618764	-0.189906224	0.30606313	2.459678091
-1.292626533	-0.507592967	-0.314135325	0.264739483	2.582702146
-1.311701986	-0.378680019	-0.223900363	0.320612332	2.562063014
-1.224954534	-0.377073237	-0.20795681	0.354890898	2.551383575
-1.166086516	-0.197299638	-0.086798891	0.365006753	2.330132209
-1.11135827	-0.252062115	-0.077444781	0.30410212	2.171113948
-1.018755873	-0.334506157	-0.170031627	0.305167766	2.110151989
-1.040594329	-0.255953222	0.055446133	0.24863496	2.130025752
-1.120887375	-0.438676478	0.144142017	0.253353124	2.190469018
-1.179865905	-0.422662911	0.314089598	0.41146205	2.269539627
-1.19448909	-0.359449499	0.373726209	0.536724853	2.378221235
-1.351627821	-0.381353779	0.241918968	0.538678511	2.480079779
-1.277779981	-0.375200756	0.187701224	0.555217841	2.310945696
-1.263829184	-0.351150585	0.146226929	0.507826338	2.217478445
-1.219181374	-0.509086413	0.013201766	0.410778768	2.219905806
-1.191497292	-0.579044905	-0.097201931	0.423365279	2.316426958
-1.212444457	-0.60721571	-0.182253426	0.488992133	2.343267954
-1.140033504	-0.621799165	0.066851951	0.57875759	2.424763227
-1.138660303	-0.693361786	0.20119225	0.494004558	2.500235824
-1.185565406	-0.753184686	0.102382831	0.433916939	2.419356522
-1.120635819	-0.832431177	0.020187058	0.480106911	2.545698678
-1.121980351	-0.848687252	0.123010693	0.449601257	2.637996009
-1.147127815	-0.809149363	0.183627655	0.390298444	2.673029255
-1.209340073	-0.737392367	0.236833253	0.320100988	2.673109331
-1.369664319	-0.547853826	0.093681016	0.176182927	2.713089271
-1.213677093	-0.509397311	0.038770536	0.256751608	2.726730161
-1.338046442	-0.564099531	0.109850205	0.314699377	2.646968238
-1.392001807	-0.634579078	0.073585716	0.290867842	2.706766031
-1.428651963	-0.616357238	0.026114418	0.153187391	2.592009004
-1.493819704	-0.709548592	0.039067691	0.218071481	2.487316725
-1.307984096	-0.69986637	-0.015858196	0.192545176	2.572241609
-1.285335336	-0.597214594	-0.195310658	0.153509054	2.486629431
-1.147883629	-0.616191217	-0.186409604	0.174515378	2.598401469
-1.339242818	-0.620387434	-0.271217037	0.15701299	2.67324002
-1.397998604	-0.466292094	-0.302288752	0.214110561	2.555345072
-1.240581801	-0.336267718	-0.176891669	0.300056752	2.587532443
-1.186248476	-0.269641937	-0.170931316	0.36461907	2.609140242
-1.128418854	-0.350401217	-0.070839509	0.317459743	2.493565592
-1.030206654	-0.254241725	-0.079619985	0.34843678	2.407740513
-0.891123566	-0.267061664	-0.224768971	0.40019404	2.402068344
-1.008759907	-0.216530822	-0.210438084	0.31369748	2.339916639
-1.07302235	-0.237640699	-0.194129657	0.303728552	2.376646285
-1.193720196	-0.299484304	-0.060287283	0.219760441	2.310233198
-1.390211524	-0.264079156	-0.154386176	0.158126762	2.170915124
-1.382319992	-0.454783583	-0.167423781	0.136950292	2.114996316
-1.38623611	-0.534951595	-0.223207723	0.183018206	2.015994867
-1.544573591	-0.420248674	-0.004371941	0.278245653	1.912461461
-1.692205605	-0.519880669	0.079761733	0.301698599	1.944352024
-1.782248652	-0.535068916	0.083876894	0.301469775	1.814377728
-1.700266525	-0.508388441	0.032621747	0.334204154	1.796930614
-1.66188504	-0.550816285	-0.087358412	0.507508528	1.896148416
-1.599500994	-0.428296415	-0.011351946	0.374390634	1.97360638
-1.592178986	-0.490590876	0.101660991	0.266007434	2.01843172
-1.702557899	-0.402426793	0.103865826	0.305162782	2.187086279
-1.767534395	-0.397316661	0.035127768	0.24647014	2.313265268
-1.569156176	-0.431720727	-0.114381669	0.3617232	2.246652357
-1.518297534	-0.465621566	-0.085765053	0.323740498	2.270584549
-1.373707258	-0.562904209	-0.073760756	0.439745464	2.237467527
-1.339360011	-0.680171615	-0.032442206	0.418182671	2.244926418
-1.159164881	-0.570750169	-0.003589743	0.332045403	2.229712764
-1.124877826	-0.445635272	0.002009518	0.390044061	2.259605447
-1.115344642	-0.627855729	0.041622435	0.500384054	2.2047381
-1.212224834	-0.771233356	0.124640672	0.46779477	2.176261091
-1.20967156	-0.696770613	0.168454097	0.532593706	2.146411396
-1.264281225	-0.789806206	0.151698403	0.616966559	2.261458933
-1.264584509	-0.722401084	0.007235944	0.672215325	2.206243302
-1.15463365	-0.797094497	0.094957054	0.835576467	2.285146432
-1.232751341	-0.770818011	0.113590569	0.691715233	2.381390444
-1.180499881	-0.720399554	0.216026047	0.756717552	2.399843567
-1.163737412	-0.752102797	0.161209802	0.767053028	2.404950849
-1.113752752	-0.887491263	0.111809145	0.899737054	2.616698629
-1.141159485	-0.858808229	0.171583319	0.802916633	2.511874054
-1.148469966	-0.802675153	0.173389311	0.710044327	2.548685291
-1.129342488	-0.886374137	0.216017097	0.839347493	2.475787274
-1.202335317	-0.935698411	0.260597865	0.951446008	2.494310913
-1.11022236	-0.967461407	0.124068907	0.985047866	2.411252714
-1.227935636	-1.014111469	0.173208642	0.851681988	2.311250851
-1.4074983	-0.888398432	0.430319559	0.89483829	2.310565661
-1.305441569	-0.978267104	0.302975598	0.904842467	2.377381742
-1.396746839	-0.822001654	0.304477551	0.992930135	2.218894379
-1.446010321	-0.818065189	0.248361625	1.130594162	2.173400238
-1.526740444	-0.904847251	0.091567979	1.160456665	2.025340265
-1.477095947	-0.905242945	0.127608271	0.974022431	2.132889799
-1.566859313	-0.859817799	0.239405854	1.009879254	2.257400612
-1.455783071	-0.696691314	0.127227339	0.914603889	2.24394301
-1.488694837	-0.566281251	0.18004461	0.849236173	2.178560272
-1.532897022	-0.569769908	0.194769785	0.847431457	2.217153359
-1.419829656	-0.509202359	0.087284654	0.888950523	2.262380653
-1.395618085	-0.585095675	0.059232115	0.892357443	2.292339589
-1.343498677	-0.545258839	-0.054582656	0.948128709	2.272888944
-1.273130729	-0.550704504	-0.115204607	0.950621842	2.300584512
-1.119531573	-0.521522513	-0.093631741	0.907416343	2.255978493
-1.21694846	-0.368109684	-0.131668515	0.894225343	2.180052261
-1.146593334	-0.4202229	-0.192113862	0.949824808	2.080313527
-1.13583533	-0.390640333	-0.202127203	0.889568343	1.959999513
-1.175186436	-0.284585045	-0.17723458	0.805242948	2.04499885
-1.344330915	-0.296357682	-0.11572467	0.835875972	1.797900595
-1.356311444	-0.268687178	-0.04221617	0.976938309	1.752056921
-1.440780317	-0.323415256	-0.112426556	0.959729286	1.832200143
-1.466460445	-0.219286306	-0.093933663	1.015882181	1.725056611
-1.418476119	-0.315070347	-0.066053611	0.970222215	1.733650007
-1.35304783	-0.490792056	-0.03031003	0.812402232	1.878403026
-1.341736277	-0.57612572	0.015021548	0.764067143	1.834460562
-1.234057248	-0.555879132	-0.082763273	0.903807255	1.780934354
-1.355490639	-0.588967037	0.059349483	0.997553901	1.777363892
-1.23829812	-0.641262211	0.046020131	0.908649026	1.826307746
-1.220656078	-0.712711039	-0.011681013	0.872811239	1.874020279
-1.16246647	-0.799368757	-0.061180788	0.781640825	1.765699828
-1.162940052	-0.707136666	-0.017853633	0.790309695	1.778705988
-1.195901019	-0.724618033	-0.022194283	0.677304024	1.793494975
-1.135709082	-0.709607775	0.081241499	0.731920014	1.835305655
-1.242290338	-0.75362491	0.018028994	0.67057142	1.757556923
-1.297323163	-0.666979211	0.006449983	0.731977279	1.816933112
-1.260407948	-0.775431777	-0.226960837	0.657996432	1.694307861
-1.246345173	-0.74733292	-0.349922932	0.430027303	1.865401226
-1.201366991	-0.756370484	-0.232807805	0.362500063	1.957189823
-1.216417971	-0.767314464	-0.134309914	0.329998629	1.913947606
-1.284797168	-0.869172545	-0.165175674	0.474574318	1.924631941
-1.211869559	-0.829761108	-0.241358999	0.532964089	1.871467199
-1.303907954	-0.83924226	-0.345284096	0.414580676	1.882182688
-1.189415924	-0.721444137	-0.288529909	0.535191517	1.8700512
-1.169280396	-0.813888638	-0.326223716	0.525592418	2.012653299
-1.169916885	-0.92270489	-0.354427812	0.66698414	1.965184668
-1.162573461	-0.953191385	-0.199142525	0.422688571	1.97525343
-1.095405564	-0.95745371	-0.257392319	0.408608246	1.943519177
-1.121382049	-0.95961191	-0.195200417	0.563130125	1.87737052
-1.28048876	-0.986506043	-0.33770629	0.524080858	1.863427798
-1.344464204	-0.985196102	-0.511534898	0.551873106	1.823192469
-1.499703292	-1.016122333	-0.476768417	0.677805083	1.851660019
-1.321084628	-0.936919989	-0.421556595	0.740792395	1.938756656
-1.386788009	-0.919125757	-0.33203551	0.710982998	1.875393671
-1.511336482	-0.771676058	-0.350894746	0.888683678	1.874243794
-1.513261156	-0.82725071	-0.36169754	1.021372917	1.844475376
-1.435451394	-0.794737674	-0.474241674	0.923345787	1.724749697
-1.43417538	-0.791282543	-0.445249659	0.840723027	1.696457383
-1.349479741	-0.809683248	-0.468957637	0.710688546	1.659084229
-1.318669365	-0.876977551	-0.385079826	0.754322627	1.571778013
-1.248490745	-1.045613226	-0.325111181	0.609640528	1.417493937
-1.283157704	-0.99675534	-0.487799451	0.603105275	1.463546949
-1.36414673	-0.941815377	-0.41476604	0.582250029	1.58020346
-1.386442115	-0.850254928	-0.391094093	0.739379766	1.540294325
-1.431581809	-0.789637139	-0.436445185	0.822229657	1.690024562
-1.414912633	-0.92257414	-0.570089725	0.783715683	1.714270259
-1.30823295	-1.137959268	-0.419066941	0.893869531	1.631897877
-1.250620963	-0.991919331	-0.599934227	0.756635364	1.650938221
-1.365214126	-0.972828424	-0.451030695	0.737844331	1.577678453
-1.358535277	-0.726396867	-0.433773682	0.764419155	1.717793311
-1.455103467	-0.760688523	-0.385973817	0.755581838	1.635840904
-1.48825065	-0.747357371	-0.373726538	0.599496376	1.602680221
-1.482839122	-0.801806968	-0.224835269	0.571931528	1.556856303
-1.54193595	-0.748541753	-0.244864487	0.533884543	1.62746067
-1.678184168	-0.681600375	-0.105607001	0.514800554	1.718177134
-1.460405818	-0.643584874	-0.233065344	0.560961552	1.655046351
-1.401326888	-0.665473179	-0.218844328	0.607330802	1.50477615
-1.491703809	-0.717179588	-0.257374761	0.645257505	1.442165418
-1.689868894	-0.683583651	-0.161845869	0.46470985	1.452704677
-1.79905516	-0.722816645	-0.145967044	0.566215145	1.306138698
-1.813895397	-0.588246993	-0.079390552	0.489854939	1.325449959
-1.7690741	-0.554738406	-0.009395326	0.524731724	1.223815621
-1.705830848	-0.460706968	0.10528003	0.495643922	1.298803796
-1.682968916	-0.474969926	0.175721637	0.517168	1.240096055
-1.747269605	-0.623926621	0.164410961	0.482306249	1.189074686
-1.844862705	-0.630744617	0.219782246	0.503636863	1.214374298
-1.777478551	-0.511995191	0.167667598	0.494506052	1.316892813
-1.881477935	-0.285902309	0.165390017	0.349582657	1.216416204
-1.903177481	-0.239039632	0.005037821	0.299538945	1.243439155
-1.828084746	-0.35818691	0.07854029	0.237785858	1.171273533
-1.849655613	-0.208025776	0.115092886	0.216928076	1.100404682
-1.835785846	-0.306938962	-0.058218474	0.377774632	1.098293855
-1.912512501	-0.288973628	0.021407821	0.283898373	1.166119836
-1.810937955	-0.303937387	-0.01085187	0.326811008	1.236081306
-1.789780098	-0.247572377	0.051623006	0.268807379	1.284326067
-1.798612516	-0.148283607	0.093041925	0.288365474	1.325740165
-1.812799743	-0.073845544	0.113800619	0.174996923	1.339841464
-1.945757166	-0.120767199	0.106720662	0.238918314	1.338054449
-2.009231287	-0.056404087	0.127946127	0.310132325	1.466785158
-2.08930099	-0.146297645	0.226796643	0.394008553	1.506665156
-2.130285066	-0.096238511	0.127557733	0.512952668	1.55827897
-2.030440988	-0.078684011	0.204113484	0.47606805	1.538210759
-1.955031108	0.057293736	0.202658076	0.491811462	1.668187956
-1.939557805	0.080106646	0.381859852	0.576714303	1.553853014
-1.907881207	-0.129800425	0.367724772	0.608425458	1.437212801
-1.887826292	-0.097080859	0.406096926	0.521881802	1.273259389
-1.818073465	-0.078615683	0.414211524	0.538826504	1.317577207
-1.814174263	0.106990268	0.276363287	0.66779676	1.298525622
-1.868783999	0.029502151	0.192509652	0.643816465	1.256082507
-1.862404892	-0.091249688	0.238978118	0.766444239	1.264593366
-1.912887756	-0.100881428	0.224122954	0.771193373	1.419864224
-2.016883387	-0.050544836	0.242754897	0.741730571	1.405089699
-1.880120294	-0.015813093	0.381857365	0.739160652	1.458863746
-1.985503631	0.057538656	0.432995155	0.756827325	1.464578869
-2.002795305	-0.052067993	0.439789101	0.717028779	1.592031452
-2.114464969	0.03412826	0.317105117	0.765739917	1.393346252
-2.20221893	-0.038942032	0.368059646	0.785621371	1.567250223
-2.190158473	-0.067336648	0.257011436	0.939752011	1.396451121
-2.213295625	-0.150960631	0.36247599	0.904761126	1.367624909
-2.126943186	-0.003665919	0.449367125	0.799827765	1.494595348
-1.999679843	-0.014680423	0.404450162	0.824512581	1.498585838
-2.170981837	-0.190395482	0.347752354	0.76841881	1.599986885
-2.262642255	-0.419770999	0.30476058	0.838466509	1.647061848
-2.113264579	-0.500553501	0.292670097	0.800717722	1.646277478
-1.989556503	-0.617309117	0.247515691	0.618200061	1.702675746
-1.857769268	-0.670371203	0.247090675	0.732742365	1.681244238
-1.778043129	-0.620147083	0.245777609	0.747537602	1.698640561
-1.864996703	-0.617762824	0.140932155	0.697263713	1.880276613
-1.676534816	-0.618705238	0.215415764	0.602356795	1.854596261
-1.778125813	-0.722193941	0.10888991	0.571704331	1.869271196
-1.583240471	-0.857224225	0.011097291	0.66192068	1.924157818
-1.635955195	-0.765171777	0.018016269	0.538702242	1.994556299
-1.680640315	-0.752004983	-0.039751394	0.609411571	2.046347217
-1.647424044	-0.611847025	-0.05468468	0.595136906	1.914381566
-1.571519261	-0.689431751	0.019256484	0.519909338	1.887399914
-1.590518521	-0.816611277	0.014792145	0.535652854	1.883270282
-1.600335336	-0.744518593	0.000389694	0.602046108	1.833585186
-1.460952844	-0.786153403	-0.128040251	0.603441022	1.890237526
-1.434420683	-0.751152124	-0.06702748	0.655501029	1.868868455
-1.439599682	-0.785505904	-0.066713152	0.605025377	1.853287524
-1.493755716	-0.76797099	-0.145566596	0.570060858	1.947141028
-1.652067939	-0.742414927	-0.275424368	0.542047826	1.873593685
-1.524978942	-0.706091566	-0.133406432	0.534268913	1.590722911
-1.415606126	-0.95022286	-0.043398717	0.570472669	1.561930965
-1.471924628	-0.96977061	-0.135493905	0.549462677	1.570928083
-1.580037959	-0.962271951	-0.12960895	0.525808718	1.594477085
-1.644320552	-0.852652078	-0.059254367	0.563860444	1.580727932
-1.43672526	-0.716228042	-0.020654854	0.641883302	1.481358579
-1.536681931	-0.618395703	-0.066901266	0.690086574	1.495365493
-1.669563472	-0.674938472	-0.099176183	0.687253334	1.392731451
-1.643489057	-0.75024318	-0.14330061	0.76452789	1.369620326
-1.762474057	-0.923999169	-0.158300258	0.866386474	1.517542862
-1.753778519	-0.872825966	-0.026427854	0.912366411	1.557173051
-1.802101637	-0.898565096	-0.007806503	0.995589818	1.51938373
-1.688687256	-0.811273831	-0.049024697	0.90755198	1.4630531
-1.782396289	-0.88826932	-0.059234384	0.875182386	1.465541106
-1.781214476	-0.812512729	-0.142920731	0.803355015	1.568188448
-1.717707381	-0.83964252	-0.101643558	0.843044536	1.587464675
-1.809768261	-0.966935931	-0.35034623	0.837561985	1.678283911
-1.714183095	-0.968618048	-0.286998527	0.823722205	1.682522537
-1.627354842	-0.914644541	-0.194589248	0.827695272	1.662738466
-1.674493561	-0.930064607	-0.30387637	0.719864753	1.709019217
-1.724600473	-0.894744826	-0.175448426	0.651371429	1.684523024
-1.815084126	-0.925234399	0.019110719	0.670437829	1.622186604
-1.677418028	-0.980340491	0.167568322	0.783899637	1.572118992
-1.706046364	-0.984128416	0.189752014	0.803473279	1.741041191
-1.509477538	-0.852736924	0.225313621	0.841865053	1.75474006
-1.55310005	-0.937352159	0.270986125	0.958302805	1.773909984
-1.460237651	-0.966222517	0.317623935	1.016380635	1.699378581
-1.316716672	-1.052963623	0.341239676	1.065388843	1.775668296
-1.337147742	-1.119283113	0.341871388	1.093671882	1.843300528
-1.329074241	-1.097982324	0.295215876	1.091730515	1.849618313
-1.282361615	-0.973302627	0.303970372	0.9789935	1.886859878
-1.361388566	-0.782489639	0.136141253	0.928849454	2.062748584
-1.313416738	-0.757452478	0.048728553	0.918554551	2.21906539
-1.231061261	-0.612295164	-0.001158323	1.03226228	2.13086731
-1.218187439	-0.626761483	-0.04151221	1.0333528	2.051620631
-1.293986307	-0.693130838	-0.088924337	1.125020439	2.054552139
-1.378130756	-0.853591092	-0.016708311	1.168903317	2.09186143
-1.425897651	-0.84595578	-0.173603583	1.357636342	2.099165433
-1.360666263	-0.743482461	0.06513912	1.365038134	2.11885117
-1.322880388	-0.702350877	0.174065994	1.317558208	2.163429743
-1.446410914	-0.630967384	-0.038135325	1.345946968	2.247750723
-1.463885009	-0.678164786	-0.05601659	1.36267408	2.196914536
-1.286657548	-0.590840819	-0.184729424	1.42691762	2.302654565
-1.283341568	-0.673466992	-0.185073778	1.320876916	2.351943534
-1.29061343	-0.688217716	-0.159881072	1.386506299	2.340880333
-1.372897005	-0.5376461	-0.237753175	1.219874154	2.397228443
-1.281551517	-0.654653264	-0.246750922	1.25962119	2.406417364
-1.251345005	-0.758127561	-0.349634802	1.270399099	2.43637924
-1.234590768	-0.761314781	-0.341070199	1.325815335	2.44745982
-1.204233473	-0.857918021	-0.294680284	1.290089433	2.46677923
-1.143153001	-0.856255678	-0.225866264	1.279931889	2.51275237
-1.086236263	-0.844289261	-0.278172393	1.314625827	2.497524385
-1.022278484	-0.79944949	-0.211142304	1.285627338	2.567530821
-1.135875793	-0.820678319	-0.347851424	1.21316593	2.598264234
-1.137459114	-0.787277605	-0.313256069	1.26937989	2.559892368
-1.31468034	-0.670491317	-0.368915085	1.354401362	2.574131562
-1.241441018	-0.687586554	-0.177375163	1.183676355	2.612917744
-1.216062448	-0.74387168	-0.362025759	1.201760968	2.604170225
-1.086839937	-0.77200525	-0.348418495	1.16343699	2.629494816
-1.23814432	-0.725397209	-0.300459674	1.334099951	2.588308803
-1.38931091	-0.745240031	-0.303995766	1.297177046	2.471128599
-1.547720146	-0.774063013	-0.29868886	1.189959299	2.431964971
-1.57022668	-0.689987549	-0.166117485	1.156174197	2.448887491
-1.582696826	-0.607921338	-0.256765636	1.126637142	2.558055571
-1.626925693	-0.587191737	-0.247425238	1.157612116	2.530157026
-1.680953396	-0.650376295	-0.252411977	1.132326599	2.620278189
-1.603498346	-0.422253084	-0.235434516	1.049563045	2.49448743
-1.624349695	-0.461628521	-0.19681501	1.066952976	2.521240401
-1.790241245	-0.514924181	-0.181508073	0.901663608	2.305620268
-1.862297848	-0.60153537	-0.058859261	0.882081348	2.221303355
-1.833730966	-0.494028219	-0.212789103	1.096938365	2.275829809
-1.767555654	-0.351863693	-0.063331085	1.075756918	2.210534632
-1.759293619	-0.281976748	-0.091842309	1.200117517	2.252198709
-1.65239722	-0.426287493	-0.065311212	1.287727973	2.328543031
-1.617427018	-0.475819469	0.108415448	1.247063395	2.317793418
-1.636447393	-0.487410592	0.024175032	1.321466818	2.322976778
-1.714739081	-0.498035921	0.011313767	1.183083882	2.391395978
-1.664825996	-0.355171719	0.090954205	1.254714861	2.303338219
-1.722590858	-0.178780752	0.136714418	1.309110986	2.399804044
-1.832911607	-0.134518608	0.1722469	1.201827856	2.385110991
-1.92528295	-0.140132312	0.094969575	1.135711509	2.34797802
-2.068242023	-0.136715313	0.171808823	1.112822568	2.478212468
-2.039639076	-0.17060948	0.083187358	1.057665912	2.517797708
-2.060049845	-0.218952269	0.132186371	1.06825784	2.712229371
-2.104467064	-0.162522254	0.059946037	1.034546165	2.557867072
-2.085437581	-0.209326987	-0.013761168	1.047982822	2.617408977
-2.059949497	-0.355646963	-0.020092826	1.039902932	2.579927919
-2.072882942	-0.249508352	0.040507705	1.038437901	2.584291839
-2.026809195	-0.265557503	0.116955325	0.929609981	2.571728675
-2.020254913	-0.353845352	0.175480983	0.846311464	2.466026998
-2.174108173	-0.408818372	0.172220639	0.84763777	2.42582462
-2.051396409	-0.444259111	0.088454701	0.840242714	2.322235137
-2.159907189	-0.407412569	0.107909264	0.700605392	2.377998506
-2.073941506	-0.485156233	0.082751977	0.816026585	2.374933279
-2.28402519	-0.733924822	0.23116755	0.866181909	2.479300474
-2.192228163	-0.700093837	0.178125803	0.821787049	2.365043562
-2.126457594	-0.731139675	0.143849762	0.888422831	2.410484608
-2.146135548	-0.814104545	0.156318456	0.917788765	2.338367706
-1.982196259	-0.796913382	0.284436386	0.809247606	2.330954734
-1.955951961	-0.697776786	0.319729476	0.672664317	2.41422949
-2.01230284	-0.729847726	0.433452181	0.771132833	2.335229643
-2.164567756	-0.655383023	0.44962652	0.797382246	2.445377006
-2.120258992	-0.702226203	0.492248026	0.874865293	2.352486171
-2.14188451	-0.483842106	0.41889486	1.021106855	2.280547208
-2.098447268	-0.500474797	0.283984056	1.155682946	2.337113513
-2.056568274	-0.648805696	0.028682522	1.126666974	2.411748481
-1.940669987	-0.790688987	0.042031069	1.130304746	2.533603545
-1.989327209	-0.913447638	0.06065938	1.390052146	2.370425758
-1.923407321	-1.016277204	0.08938729	1.315858824	2.250383596
-1.964645489	-1.029109121	0.181460546	1.405262506	2.349254728
-2.069776782	-0.982303265	0.25763662	1.548088943	2.211134049
-1.954453994	-1.065800945	0.283958576	1.435273933	2.210996386
-2.010163648	-1.091987523	0.167480603	1.349323571	2.141650183
-1.965955676	-1.063697155	0.128197676	1.356176155	2.210670742
-1.8648388	-1.158488425	0.071043192	1.342166585	2.167112407
-1.727233177	-1.193547498	0.121950889	1.259559254	1.890863957
-1.821428965	-1.089338713	0.169442248	1.29642701	1.950390949
-1.762157198	-1.085880819	0.116602871	1.305253036	1.9299462
-1.880106057	-1.146479087	0.06384258	1.428033476	1.825246635
-1.696719392	-1.085837651	0.017480375	1.477123398	1.784725264
-1.663655326	-1.123159267	-0.207169956	1.341887293	1.710670299
-1.733854715	-1.211132891	-0.267901821	1.29042387	1.608230291
-1.797679747	-1.053037293	-0.280637651	1.436475728	1.555683407
-1.828771826	-0.986322898	-0.284149355	1.453202155	1.766416914
-1.759729446	-1.024615931	-0.331725605	1.376914108	1.909231884
-1.837601228	-1.021016987	-0.273907859	1.483003848	2.020555888
-1.89483139	-0.949751348	-0.31059238	1.450023633	2.099754164
-1.79298496	-1.072945767	-0.299921946	1.334749992	2.077506052
-1.81948204	-1.079746906	-0.195169212	1.30054354	2.19047296
-1.680168199	-1.193575977	-0.195972964	1.307614687	2.322754282
-1.505350319	-1.125155289	-0.292547834	1.295885731	2.309720332
-1.687848711	-1.117233485	-0.354016908	1.320665764	2.239608194
-1.794484026	-1.22047287	-0.30818104	1.27667716	2.224275828
-1.624926821	-1.25610129	-0.161633638	1.433288776	2.211830465
-1.582279518	-1.163330293	-0.101226197	1.447997412	2.127265312
-1.575792625	-1.152335561	-0.026253943	1.253235078	2.069383346
-1.588226705	-1.133224377	0.030799556	1.213641523	2.068193107
-1.572472502	-1.14196292	0.086387546	1.322354176	2.117018301
-1.617871722	-1.123088534	0.188738733	1.320315438	2.065001066
-1.490052985	-1.11174521	0.14259763	1.294963779	2.166430559
-1.639748359	-1.251694297	0.27641804	1.309977248	2.141322881
-1.667828444	-1.254786225	0.27361038	1.398043683	2.040100397
-1.485409949	-1.143882477	0.210028367	1.413469791	2.036112647
-1.524166909	-1.101291243	0.172877108	1.295107946	1.936742091
-1.603489959	-1.019391066	0.338180864	1.25600766	1.897633875
-1.560753093	-1.091109531	0.357790023	1.340251034	1.960093255
-1.410271055	-1.216100218	0.433165302	1.424247553	1.864345491
-1.512617549	-1.128570167	0.432714889	1.412638544	1.94676796
-1.460796159	-1.150186947	0.425644761	1.371886603	1.923455198
-1.583940066	-1.229829361	0.521149142	1.374434661	2.013620934
-1.5540704	-1.30869792	0.392304629	1.338309536	1.934533206
-1.556586027	-1.34623305	0.393192272	1.245276071	1.835187118
-1.404295373	-1.25776571	0.520581441	1.219341888	1.903974429
-1.50520685	-1.37933725	0.442686414	1.312006768	1.799418313
-1.482427985	-1.376799048	0.229012339	1.210277292	1.877704498
-1.428644473	-1.369683289	0.158454864	1.287508827	1.828171951
-1.452489206	-1.3231688	0.217142353	1.279970424	1.818452655


==> Compare/midstepeigen-diagonal.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.577086251	-0.453785766	-0.263337504	1.767228506	3.136228957
-0.580678215	-0.455490553	-0.26218535	1.771961022	3.134142158
-0.584438088	-0.457171073	-0.260967353	1.776730314	3.13207115
-0.588358093	-0.458834267	-0.259683714	1.781535709	3.130015935
-0.592430597	-0.46048685	-0.258334757	1.786376518	3.127976499
-0.596648158	-0.46213519	-0.256920944	1.791252062	3.125952835
-0.601003615	-0.463785254	-0.255442865	1.796161664	3.123944939
-0.605490135	-0.465442563	-0.253901228	1.801104652	3.121952805
-0.610101247	-0.46711217	-0.252296851	1.806080354	3.119976426
-0.614830859	-0.468798647	-0.250630655	1.811088104	3.1180158
-0.619673267	-0.470506096	-0.248903652	1.816127237	3.11607092
-0.624623151	-0.472238153	-0.247116933	1.821197089	3.114141785
-0.629675563	-0.473998015	-0.245271664	1.826297002	3.112228391
-0.634825916	-0.475788462	-0.243369069	1.831426321	3.110330735
-0.640069964	-0.477611883	-0.241410425	1.836584392	3.108448818
-0.645403783	-0.479470309	-0.23939705	1.841770565	3.106582638
-0.650823748	-0.481365442	-0.237330295	1.846984195	3.104732196
-0.656326516	-0.483298686	-0.235211534	1.852224638	3.102897494
-0.661908999	-0.485271174	-0.233042156	1.857491254	3.101078535
-0.667568351	-0.487283796	-0.23082356	1.862783408	3.099275323
-0.673301941	-0.489337227	-0.228557145	1.868100467	3.097487863
-0.673301941	-0.489337227	-0.228557145	1.868100467	3.097487863
-0.674566689	-0.492951651	-0.231192794	1.865607222	3.097133291
-0.675952745	-0.496595051	-0.233742882	1.86316789	3.096797809
-0.677466439	-0.500261058	-0.236207244	1.860782614	3.096481389
-0.679114358	-0.503942837	-0.238585929	1.858451525	3.096184003
-0.680903307	-0.507633137	-0.240879193	1.856174746	3.095905625
-0.682840272	-0.511324338	-0.243087488	1.853952394	3.095646227
-0.684932353	-0.515008528	-0.245211447	1.851784572	3.095405782
-0.687186701	-0.518677581	-0.247251872	1.849671381	3.095184263
-0.689610435	-0.522323258	-0.249209719	1.84761291	3.094981642
-0.692210543	-0.525937307	-0.251086081	1.845609242	3.094797894
-0.694993784	-0.52951159	-0.25288218	1.843660454	3.09463299
-0.697966575	-0.533038203	-0.254599342	1.841766614	3.094486904
-0.701134872	-0.536509605	-0.256238993	1.839927783	3.094359609
-0.704504067	-0.539918747	-0.257802638	1.838144019	3.094251078
-0.708078871	-0.543259188	-0.259291848	1.836415369	3.094161285
-0.711863224	-0.546525207	-0.260708252	1.834741876	3.094090202
-0.715860215	-0.549711891	-0.26205352	1.833123579	3.094037803
-0.720072024	-0.552815205	-0.263329353	1.831560507	3.094004061
-0.724499886	-0.555832035	-0.264537474	1.830052686	3.093988951
-0.729144084	-0.558760209	-0.26567962	1.828600136	3.093992446
-0.729144084	-0.558760209	-0.26567962	1.828600136	3.093992446
-0.725831286	-0.557982568	-0.265338604	1.826916701	3.094834144
-0.722586946	-0.557169785	-0.2649938	1.825241753	3.09569016
-0.719413724	-0.55631943	-0.264645063	1.823575356	3.096560503
-0.716314327	-0.555429036	-0.264292245	1.821917575	3.097445186
-0.713291493	-0.554496108	-0.263935199	1.820268477	3.098344216
-0.710347973	-0.553518144	-0.263573774	1.818628126	3.099257605
-0.707486511	-0.552492653	-0.263207819	1.816996591	3.100185361
-0.704709822	-0.551417176	-0.262837181	1.815373939	3.101127492
-0.702020568	-0.550289311	-0.262461708	1.813760238	3.102084008
-0.699421331	-0.54910674	-0.262081245	1.812155558	3.103054916
-0.696914584	-0.547867257	-0.26169564	1.810559968	3.104040223
-0.694502664	-0.546568792	-0.261304738	1.808973539	3.105039937
-0.692187743	-0.545209444	-0.260908385	1.807396343	3.106054063
-0.689971799	-0.543787509	-0.260506428	1.805828452	3.107082609
-0.687856591	-0.542301504	-0.260098715	1.804269939	3.10812558
-0.685843631	-0.540750191	-0.259685092	1.802720878	3.109182981
-0.683934164	-0.539132603	-0.259265409	1.801181343	3.110254817
-0.682129154	-0.537448055	-0.258839515	1.79965141	3.111341092
-0.680429265	-0.535696162	-0.258407262	1.798131156	3.11244181
-0.678834857	-0.533876841	-0.257968501	1.796620657	3.113556976
-0.678834857	-0.533876841	-0.257968501	1.796620657	3.113556976
-0.68298728	-0.526394309	-0.25024166	1.798465265	3.114340135
-0.687164909	-0.518987752	-0.24245503	1.80031758	3.115161728
-0.691365727	-0.51165755	-0.23461056	1.802177629	3.116022002
-0.695588011	-0.504403847	-0.22671014	1.804045439	3.116921205
-0.699830267	-0.497226608	-0.21875561	1.805921034	3.117859585
-0.704091188	-0.49012565	-0.210748772	1.807804437	3.118837391
-0.708369619	-0.483100668	-0.202691393	1.809695669	3.11985487
-0.712664532	-0.476151255	-0.194585216	1.81159475	3.120912272
-0.716975009	-0.469276918	-0.186431957	1.813501695	3.122009844
-0.721300227	-0.462477089	-0.178233313	1.815416522	3.123147836
-0.725639441	-0.455751137	-0.169990964	1.817339243	3.124326495
-0.729991978	-0.449098376	-0.161706571	1.819269871	3.125546069
-0.734357228	-0.442518073	-0.153381778	1.821208414	3.126806808
-0.738734634	-0.436009455	-0.145018215	1.823154882	3.128108958
-0.743123688	-0.429571718	-0.136617491	1.825109281	3.129452767
-0.747523927	-0.423204028	-0.128181198	1.827071615	3.130838483
-0.751934926	-0.416905533	-0.119710912	1.829041886	3.132266352
-0.756356294	-0.41067536	-0.111208184	1.831020095	3.133736621
-0.760787673	-0.404512629	-0.102674547	1.833006242	3.135249535
-0.765228734	-0.398416449	-0.09411151	1.835000322	3.136805341
-0.765228734	-0.398416449	-0.09411151	1.835000322	3.136805341
-0.765907066	-0.398016162	-0.087467874	1.837048132	3.137669549
-0.766656062	-0.397569713	-0.080812569	1.839122734	3.13853984
-0.767475726	-0.397076946	-0.07414567	1.841223919	3.139416263
-0.768366006	-0.396537765	-0.067467254	1.843351479	3.140298866
-0.769326792	-0.395952132	-0.060777397	1.845505202	3.141187697
-0.770357919	-0.395320068	-0.054076172	1.847684873	3.142082809
-0.771459167	-0.394641647	-0.047363656	1.849890275	3.14298425
-0.772630264	-0.393916997	-0.040639922	1.852121189	3.143892074
-0.773870887	-0.393146301	-0.033905046	1.854377392	3.144806334
-0.775180664	-0.392329787	-0.027159104	1.856658661	3.145727082
-0.776559179	-0.391467733	-0.020402171	1.85896477	3.146654375
-0.778005967	-0.390560461	-0.013634326	1.861295489	3.147588267
-0.779520526	-0.389608336	-0.006855645	1.863650589	3.148528816
-0.781102311	-0.388611762	-6.62082E-05	1.866029835	3.149476079
-0.782750743	-0.38757118	0.006733905	1.868432995	3.150430115
-0.784465206	-0.386487065	0.013544614	1.87085983	3.151390985
-0.786245056	-0.385359925	0.020365836	1.873310101	3.152358748
-0.788089617	-0.384190297	0.027197488	1.875783568	3.153333467
-0.789998188	-0.382978742	0.034039484	1.878279989	3.154315206
-0.791970045	-0.381725848	0.040891738	1.880799118	3.155304027
-0.791970045	-0.381725848	0.040891738	1.880799118	3.155304027
-0.785407949	-0.377699304	0.04072359	1.886225319	3.158836497
-0.778948858	-0.373674923	0.040612162	1.891690635	3.162394834
-0.772595533	-0.369651252	0.040558924	1.897194661	3.165979197
-0.766350715	-0.365626893	0.040565385	1.902736988	3.169589739
-0.760217124	-0.361600513	0.040633098	1.908317201	3.173226616
-0.754197439	-0.357570861	0.040763663	1.913934883	3.176889984
-0.748294297	-0.353536776	0.040958723	1.919589616	3.180579997
-0.742510272	-0.349497204	0.04121997	1.925280974	3.184296809
-0.736847872	-0.345451211	0.041549146	1.931008533	3.188040574
-0.731309518	-0.341397992	0.041948044	1.936771865	3.191811446
-0.725897541	-0.337336891	0.042418508	1.942570538	3.195609577
-0.720614162	-0.33326741	0.042962437	1.948404119	3.199435122
-0.715461487	-0.329189223	0.043581782	1.954272175	3.20328823
-0.71044149	-0.325102186	0.044278549	1.960174267	3.207169055
-0.705556006	-0.321006352	0.045054802	1.966109959	3.211077747
-0.700806721	-0.316901978	0.045912656	1.972078812	3.215014456
-0.696195158	-0.312789538	0.046854282	1.978080384	3.218979331
-0.691722674	-0.308669723	0.047881903	1.984114235	3.222972522
-0.687390449	-0.304543455	0.048997795	1.990179923	3.226994176
-0.68319948	-0.300411886	0.050204282	1.996277006	3.23104444
-0.68319948	-0.300411886	0.050204282	1.996277006	3.23104444
-0.676727019	-0.301383971	0.048901521	1.996575534	3.230768027
-0.670463478	-0.302294497	0.047718014	1.996809321	3.230588761
-0.664418849	-0.303136387	0.046656997	1.996977735	3.230507016
-0.658603264	-0.303902526	0.045721812	1.997080191	3.230523129
-0.65302692	-0.304585838	0.044915909	1.99711614	3.230637394
-0.647699983	-0.30517938	0.044242844	1.99708508	3.230850067
-0.642632481	-0.305676449	0.043706279	1.996986549	3.231161361
-0.637834188	-0.306070693	0.04330998	1.996820128	3.231571452
-0.633314486	-0.306356246	0.043057806	1.996585445	3.232080471
-0.629082233	-0.30652785	0.042953708	1.996282167	3.232688508
-0.625145612	-0.306580999	0.043001716	1.99591001	3.233395613
-0.62151199	-0.306512071	0.043205927	1.995468732	3.234201792
-0.618187773	-0.306318449	0.043570493	1.994958135	3.23510701
-0.615178276	-0.305998642	0.044099597	1.994378065	3.236111192
-0.612487609	-0.305552377	0.044797439	1.993728413	3.23721422
-0.610118582	-0.304980666	0.045668211	1.993009113	3.238415934
-0.608072642	-0.304285848	0.046716066	1.992220143	3.239716135
-0.60634983	-0.303471601	0.047945094	1.991361524	3.241114584
-0.604948782	-0.302542905	0.049359286	1.990433318	3.242611001
-0.603866756	-0.301505989	0.050962501	1.989435631	3.244205067
-0.603866756	-0.301505989	0.050962501	1.989435631	3.244205067
-0.609075032	-0.31700751	0.047263905	1.9855267	3.240806051
-0.614309318	-0.332519231	0.043529754	1.981683009	3.237430698
-0.619571134	-0.34803897	0.039759862	1.977904228	3.234079027
-0.624862234	-0.36356437	0.035954109	1.974190019	3.230751055
-0.630184651	-0.379092843	0.032112433	1.970540036	3.227446802
-0.635540755	-0.394621511	0.028234821	1.966953922	3.224166288
-0.640933324	-0.410147123	0.024321304	1.963431316	3.220909532
-0.646365631	-0.425665966	0.020371955	1.959971846	3.217676556
-0.651841556	-0.441173748	0.01638688	1.956575132	3.214467383
-0.657365733	-0.45666545	0.012366217	1.95324079	3.211282034
-0.662943723	-0.472135145	0.008310132	1.949968425	3.208120534
-0.668582259	-0.487575759	0.004218816	1.946757637	3.204982905
-0.674289539	-0.502978764	9.24857E-05	1.943608019	3.201869172
-0.680075628	-0.518333787	-0.004068624	1.940519156	3.198779362
-0.685952966	-0.533628092	-0.008264256	1.93749063	3.195713498
-0.691937039	-0.548845905	-0.012494138	1.934522014	3.192671607
-0.698047256	-0.56396755	-0.016757981	1.931612874	3.189653716
-0.704308062	-0.578968317	-0.021055479	1.928762775	3.186659853
-0.710750357	-0.593817057	-0.025386313	1.925971272	3.183690045
-0.717413201	-0.608474464	-0.029750153	1.923237917	3.180744319
-0.717413201	-0.608474464	-0.029750153	1.923237917	3.180744319
-0.71454254	-0.603336342	-0.024810827	1.917514694	3.181314363
-0.713613951	-0.59631214	-0.019804062	1.911795159	3.181871119
-0.714348389	-0.587681768	-0.014729118	1.906079461	3.182414592
-0.716411531	-0.577780573	-0.00958509	1.900367748	3.182944788
-0.719493986	-0.566919148	-0.004370908	1.894660165	3.183461716
-0.723345136	-0.555349473	0.000914661	1.888956858	3.183965388
-0.727775288	-0.543262774	0.006273016	1.883257971	3.184455819
-0.732645128	-0.530800068	0.011705722	1.877563645	3.184933028
-0.737853224	-0.518064659	0.017214513	1.871874022	3.185397036
-0.743325486	-0.505132683	0.02280129	1.866189241	3.185847866
-0.749007279	-0.492060994	0.028468126	1.860509443	3.186285546
-0.754857803	-0.478892783	0.034217263	1.854834764	3.186710106
-0.760846168	-0.465661509	0.040051119	1.849165342	3.187121578
-0.766948656	-0.452393635	0.045972282	1.843501313	3.187519999
-0.773146806	-0.439110543	0.051983514	1.837842812	3.187905406
-0.779426055	-0.425829891	0.058087749	1.832189972	3.188277841
-0.785774778	-0.412566575	0.064288093	1.826542927	3.188637349
-0.792183582	-0.399333428	0.070587818	1.82090181	3.188983976
-0.798644798	-0.386141729	0.076990363	1.815266752	3.189317772
-0.8051521	-0.373001574	0.083499324	1.809637884	3.189638791
-0.8051521	-0.373001574	0.083499324	1.809637884	3.189638791
-0.795467501	-0.366422643	0.075201924	1.807378855	3.195933339
-0.785814243	-0.35984479	0.066933187	1.805102309	3.202260752
-0.776194759	-0.353268088	0.058695679	1.802808807	3.208620406
-0.766611684	-0.346692617	0.050492172	1.800498895	3.21501169
-0.757067879	-0.340118472	0.042325671	1.79817311	3.221434005
-0.747566448	-0.333545756	0.034199433	1.795831979	3.227886765
-0.73811077	-0.32697459	0.026116999	1.793476015	3.234369399
-0.728704519	-0.320405111	0.018082223	1.791105725	3.240881344
-0.7193517	-0.31383748	0.010099305	1.788721601	3.247422051
-0.710056685	-0.307271882	0.002172833	1.786324127	3.253990985
-0.700824245	-0.300708538	-0.005692172	1.783913778	3.260587618
-0.691659597	-0.294147705	-0.01349021	1.781491016	3.267211439
-0.682568453	-0.287589693	-0.021215241	1.779056296	3.273861943
-0.673557066	-0.281034873	-0.028860622	1.776610062	3.28053864
-0.664632295	-0.274483695	-0.036419031	1.774152749	3.287241049
-0.655801662	-0.267936713	-0.043882383	1.771684784	3.293968701
-0.647073424	-0.261394608	-0.051241732	1.769206583	3.300721136
-0.638456653	-0.254858236	-0.058487151	1.766718555	3.307497906
-0.629961307	-0.248328681	-0.065607595	1.7642211	3.314298572
-0.621598328	-0.241807336	-0.072590737	1.76171461	3.321122706


==> Compare/midstepeigen-marsh.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.67873382	-0.57184166	-0.391313808	1.79526742	3.101805386
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.749831951	-0.551349329	-0.277084921	1.760871532	3.098189515
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.856658131	-0.608113912	-0.140150031	1.760971075	2.992379951
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-0.915019678	-0.49730193	-0.07908952	1.610006411	2.942650819
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.045986958	-0.450552137	-0.107136453	1.548469261	2.776459278
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.088017092	-0.528853702	0.029750777	1.341777841	2.901749385
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.139715802	-0.441932687	-0.063960109	1.380772006	2.94072755
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.266779663	-0.311594361	0.022637023	1.562356611	3.003878011
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.328882344	-0.399433205	0.088803261	1.58652092	3.062887046
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159
-1.379737184	-0.508371603	0.100125641	1.594842933	3.034940159


==> Compare/midstepeigen-steep.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.587396523	-0.445014265	-0.269684798	1.767535067	3.142278006
-0.587290252	-0.450035565	-0.271862002	1.764038557	3.145490397
-0.587358546	-0.455049582	-0.273926792	1.760471826	3.148822927
-0.587606373	-0.460055584	-0.275874272	1.756835615	3.152274203
-0.588038329	-0.465052862	-0.27769986	1.753130691	3.155842746
-0.588658633	-0.470040755	-0.27939934	1.749357872	3.15952707
-0.589471046	-0.475018663	-0.280968907	1.745518014	3.163325658
-0.590478804	-0.47998606	-0.282405216	1.74161201	3.167236969
-0.591684563	-0.484942518	-0.283705418	1.737640788	3.171259438
-0.593090347	-0.489887722	-0.284867196	1.733605306	3.17539148
-0.5946975	-0.494821492	-0.285888789	1.729506554	3.17963149
-0.596506654	-0.499743803	-0.28676901	1.725345548	3.18397785
-0.598517704	-0.504654796	-0.287507252	1.721123328	3.188428929
-0.600729793	-0.509554799	-0.288103486	1.71684096	3.192983083
-0.603141317	-0.514444333	-0.288558255	1.712499528	3.197638662
-0.605749938	-0.519324114	-0.288872647	1.708100135	3.20239401
-0.608552614	-0.524195058	-0.289048272	1.703643903	3.207247465
-0.611545641	-0.529058267	-0.289087229	1.699131965	3.212197365
-0.614724709	-0.533915016	-0.288992059	1.694565472	3.217242044
-0.618084971	-0.53876673	-0.288765709	1.689945582	3.222379843
-0.621621113	-0.54361496	-0.288411477	1.685273465	3.2276091
-0.621621113	-0.54361496	-0.288411477	1.685273465	3.2276091
-0.617540198	-0.545831428	-0.296950478	1.685932937	3.229063698
-0.61356139	-0.548079102	-0.305435391	1.686648857	3.230539707
-0.609695292	-0.550355456	-0.313858231	1.68742162	3.232036826
-0.605955676	-0.552655805	-0.322209997	1.68825161	3.233554753
-0.602361049	-0.554971887	-0.330480526	1.689139206	3.235093191
-0.598937294	-0.557289387	-0.338658329	1.690084773	3.236651845
-0.595722286	-0.55958351	-0.3467304	1.691088672	3.238230421
-0.59277411	-0.561810968	-0.354682008	1.692151253	3.239828629
-0.590185403	-0.563895871	-0.362496469	1.693272856	3.24144618
-0.588104962	-0.565708357	-0.370154906	1.694453813	3.243082789
-0.586753453	-0.567049126	-0.377636003	1.695694445	3.244738173
-0.58637735	-0.567695736	-0.384915773	1.696995066	3.24641205
-0.587091285	-0.567560443	-0.39196737	1.698355978	3.248104143
-0.588771551	-0.566796798	-0.398760981	1.699777473	3.249814176
-0.591177244	-0.565678469	-0.40526387	1.701259835	3.251541876
-0.594105161	-0.564444075	-0.411440639	1.702803337	3.253286973
-0.597428566	-0.563257836	-0.41725382	1.704408241	3.2550492
-0.601077756	-0.562227982	-0.422664891	1.706074799	3.256828291
-0.605017108	-0.561428185	-0.427635805	1.707803254	3.258623984
-0.609230165	-0.560910402	-0.432131054	1.709593837	3.26043602
-0.609230165	-0.560910402	-0.432131054	1.709593837	3.26043602
-0.604156788	-0.560673802	-0.435675776	1.709230203	3.257724755
-0.599217893	-0.56040622	-0.439163085	1.708901593	3.255026572
-0.594437822	-0.560095405	-0.44258107	1.708608267	3.252341399
-0.58984896	-0.559723553	-0.445915336	1.708350488	3.249669164
-0.585494957	-0.559264639	-0.449148435	1.708128515	3.247009795
-0.581434697	-0.558681134	-0.452259192	1.707942605	3.244363221
-0.577745342	-0.557921722	-0.45522194	1.707793016	3.24172937
-0.574518957	-0.556925502	-0.458005691	1.707680001	3.239108171
-0.571842459	-0.555642781	-0.460573395	1.707603812	3.236499553
-0.569757866	-0.554075309	-0.462881457	1.707564701	3.233903443
-0.568230808	-0.552307583	-0.464879925	1.707562914	3.231319772
-0.567165506	-0.550490515	-0.46651383	1.707598699	3.228748467
-0.566451869	-0.548791257	-0.467726282	1.707672298	3.226189458
-0.565999886	-0.547353624	-0.468463641	1.707783953	3.223642675
-0.565748744	-0.546282103	-0.468682396	1.707933903	3.221108045
-0.565663122	-0.545638414	-0.468356309	1.708122383	3.218585499
-0.565727363	-0.545442248	-0.467481505	1.708349627	3.216074966
-0.565941276	-0.545674429	-0.466077507	1.708615866	3.213576376
-0.566317874	-0.546282691	-0.464183722	1.708921327	3.211089659
-0.566882243	-0.547189409	-0.461852836	1.709266235	3.208614743
-0.566882243	-0.547189409	-0.461852836	1.709266235	3.208614743
-0.569604163	-0.543078349	-0.467585985	1.715360486	3.199445413
-0.572885805	-0.538561945	-0.473205922	1.721484167	3.190293407
-0.57642326	-0.534027202	-0.478629025	1.727636757	3.181158733
-0.580096805	-0.529745918	-0.483702695	1.733817746	3.172041399
-0.583853024	-0.526059871	-0.488138061	1.740026628	3.16294141
-0.587665232	-0.523519231	-0.491411131	1.746262907	3.153858775
-0.591518896	-0.522859951	-0.492799987	1.752526091	3.1447935
-0.5954056	-0.524473922	-0.491920664	1.758815697	3.135745592
-0.599320272	-0.527947987	-0.489190905	1.765131248	3.126715056
-0.603259817	-0.53257573	-0.485319747	1.771472275	3.117701901
-0.607222379	-0.537858042	-0.480807682	1.777838312	3.108706133
-0.611206942	-0.543521022	-0.475929167	1.784228904	3.099727758
-0.615213094	-0.549419245	-0.470829585	1.790643599	3.090766784
-0.619240894	-0.555472214	-0.465588921	1.797081952	3.081823217
-0.6232908	-0.561632562	-0.460253644	1.803543524	3.072897065
-0.627363634	-0.567870554	-0.45485223	1.810027884	3.063988337
-0.631460579	-0.574166289	-0.449402971	1.816534603	3.05509704
-0.635583187	-0.580505549	-0.443918106	1.823063261	3.046223182
-0.639733426	-0.58687747	-0.438406118	1.829613441	3.037366772
-0.643913722	-0.593273159	-0.432873065	1.836184733	3.028527822
-0.643913722	-0.593273159	-0.432873065	1.836184733	3.028527822
-0.643834378	-0.591347184	-0.440886569	1.838095091	3.030781312
-0.643897287	-0.589475171	-0.44873863	1.840023849	3.033047636
-0.644117985	-0.587670372	-0.456400107	1.841970756	3.0353267
-0.644514811	-0.585948306	-0.463836792	1.843935564	3.03761841
-0.645109215	-0.584327152	-0.471008714	1.845918028	3.039922676
-0.645925988	-0.582828084	-0.477869568	1.847917905	3.042239404
-0.646993372	-0.581475401	-0.484366475	1.849934957	3.044568504
-0.648342934	-0.580296253	-0.49044039	1.851968948	3.046909887
-0.650009081	-0.579319593	-0.496027621	1.854019647	3.049263462
-0.652028098	-0.578573976	-0.501063006	1.856086822	3.051629142
-0.654436601	-0.57808386	-0.505485149	1.85817025	3.054006838
-0.657269396	-0.577864535	-0.509243638	1.860269705	3.056396464
-0.660556893	-0.577916641	-0.512307109	1.862384968	3.058797932
-0.664322394	-0.578222225	-0.514669906	1.864515822	3.061211156
-0.668579755	-0.578744461	-0.516354692	1.866662053	3.063636052
-0.673331919	-0.57943202	-0.517409549	1.868823449	3.066072536
-0.678570663	-0.580226846	-0.517900458	1.870999801	3.068520521
-0.684277619	-0.581072549	-0.517901884	1.873190904	3.070979927
-0.690426275	-0.581920804	-0.51748837	1.875396556	3.073450669
-0.696984512	-0.58273458	-0.516728777	1.877616555	3.075932666
-0.696984512	-0.58273458	-0.516728777	1.877616555	3.075932666
-0.698043178	-0.583540214	-0.517427997	1.87210051	3.073029553
-0.699236649	-0.58489702	-0.51752015	1.866608655	3.070187982
-0.700568335	-0.586766167	-0.51704096	1.861141917	3.067407356
-0.702041902	-0.589086898	-0.516047804	1.855701212	3.064687082
-0.703661233	-0.591787549	-0.514608748	1.850287438	3.062026574
-0.70543037	-0.594795307	-0.512792835	1.844901481	3.059425247
-0.707353438	-0.598042654	-0.510663719	1.839544212	3.056882524
-0.709434566	-0.601470469	-0.508276646	1.834216484	3.054397833
-0.711677783	-0.60502879	-0.505677793	1.828919135	3.051970606
-0.714086906	-0.608676275	-0.502904917	1.823652987	3.049600282
-0.716665416	-0.612379153	-0.499988532	1.818418845	3.047286307
-0.719416335	-0.61611007	-0.49695318	1.813217496	3.045028131
-0.722342101	-0.61984705	-0.493818603	1.808049711	3.042825212
-0.725444448	-0.623572623	-0.490600726	1.80291624	3.040677013
-0.72872431	-0.627273127	-0.487312459	1.797817819	3.038583006
-0.732181743	-0.630938144	-0.48396433	1.792755163	3.036542666
-0.735815883	-0.634560056	-0.48056498	1.787728969	3.034555477
-0.739624934	-0.638133663	-0.477121551	1.782739913	3.032620932
-0.743606191	-0.641655857	-0.473639989	1.777788657	3.030738526
-0.747756098	-0.645125335	-0.470125276	1.772875838	3.028907764
-0.747756098	-0.645125335	-0.470125276	1.772875838	3.028907764
-0.73966853	-0.641686967	-0.465767033	1.772805263	3.026777655
-0.731673438	-0.638251916	-0.461328879	1.772736758	3.02467569
-0.723776569	-0.634818101	-0.456807326	1.772670289	3.022602021
-0.715984022	-0.631383133	-0.452198842	1.772605822	3.020556804
-0.708302279	-0.627944271	-0.447499865	1.772543323	3.01854019
-0.700738223	-0.624498373	-0.442706831	1.772482757	3.016552335
-0.693299174	-0.621041846	-0.437816198	1.77242409	3.014593391
-0.685992903	-0.617570589	-0.432824472	1.772367287	3.012663514
-0.678827661	-0.614079948	-0.427728243	1.772312313	3.010762858
-0.671812175	-0.610564673	-0.422524215	1.772259135	3.008891575
-0.664955637	-0.607018904	-0.417209239	1.772207716	3.007049822
-0.658267644	-0.60343619	-0.411780357	1.772158022	3.005237751
-0.651758087	-0.599809562	-0.406234827	1.772110019	3.003455517
-0.645436957	-0.5961317	-0.400570169	1.772063672	3.001703273
-0.639314042	-0.592395191	-0.394784194	1.772018946	2.999981173
-0.6333985	-0.588592932	-0.388875033	1.771975808	2.998289372
-0.627698303	-0.584718652	-0.382841173	1.771934224	2.996628022
-0.622219589	-0.580767546	-0.376681472	1.771894159	2.994997276
-0.616965979	-0.57673693	-0.370395181	1.771855581	2.993397288
-0.611937978	-0.572626833	-0.363981956	1.771818457	2.99182821
-0.611937978	-0.572626833	-0.363981956	1.771818457	2.99182821
-0.612579393	-0.570645188	-0.367925367	1.767311869	2.991139707
-0.614678259	-0.567318944	-0.371776655	1.762822645	2.990463912
-0.61782155	-0.563067937	-0.37552927	1.758350927	2.989800941
-0.621664688	-0.558244866	-0.379175357	1.753896853	2.989150911
-0.625977402	-0.553089749	-0.382705437	1.749460568	2.988513939
-0.630616454	-0.547757589	-0.386108015	1.745042214	2.987890146
-0.635493142	-0.542351369	-0.389369087	1.740641935	2.987279652
-0.640551257	-0.536944674	-0.392471551	1.736259877	2.98668258
-0.645754002	-0.531595494	-0.395394496	1.731896186	2.986099055
-0.651076439	-0.526354587	-0.398112388	1.727551009	2.985529202
-0.656501079	-0.521270764	-0.400594191	1.723224495	2.984973148
-0.662015254	-0.516394357	-0.402802532	1.718916792	2.984431021
-0.667609507	-0.511779402	-0.404693126	1.714628051	2.983902952
-0.673276571	-0.507484608	-0.406214827	1.710358424	2.983389073
-0.679010715	-0.503572797	-0.407310846	1.706108064	2.982889516
-0.684807303	-0.500108341	-0.407921752	1.701877123	2.982404417
-0.6906625	-0.497152234	-0.407990692	1.697665757	2.98193391
-0.696573067	-0.494755106	-0.407470585	1.69347412	2.981478135
-0.702536217	-0.492949597	-0.406331893	1.689302371	2.98103723
-0.708549508	-0.491744496	-0.404568587	1.685150667	2.980611335
-0.708549508	-0.491744496	-0.404568587	1.685150667	2.980611335
-0.707763757	-0.503153938	-0.410260719	1.682856841	2.984664014
-0.706995965	-0.514709247	-0.415816208	1.680564844	2.988735121
-0.706247282	-0.526387455	-0.421256597	1.678274806	2.99282432
-0.705519019	-0.538169669	-0.4265992	1.675986857	2.996931275
-0.704812695	-0.550040274	-0.431857852	1.673701124	3.001055657
-0.704130106	-0.561986212	-0.437043555	1.671417736	3.005197143
-0.703473426	-0.573996344	-0.442165017	1.669136819	3.009355411
-0.702845384	-0.586060846	-0.447229087	1.666858498	3.013530146
-0.70224955	-0.598170573	-0.452241089	1.664582898	3.017721037
-0.701690862	-0.610316271	-0.457205103	1.662310141	3.021927777
-0.701176642	-0.622487335	-0.462124168	1.660040351	3.026150064
-0.700718774	-0.634669485	-0.46700045	1.657773648	3.030387598
-0.700338872	-0.646839458	-0.471835366	1.655510151	3.034640087
-0.70008261	-0.658950584	-0.476629686	1.653249979	3.03890724
-0.700068699	-0.670883737	-0.481383603	1.650993251	3.043188772
-0.700711267	-0.682224895	-0.486096793	1.64874008	3.047484403
-0.703839503	-0.691145452	-0.490768455	1.646490583	3.051793853
-0.71233679	-0.694763063	-0.495397342	1.644244874	3.056116852
-0.723634777	-0.695647544	-0.49998178	1.642003063	3.060453129
-0.735657342	-0.695876896	-0.504519684	1.639765263	3.06480242
-0.735657342	-0.695876896	-0.504519684	1.639765263	3.06480242
-0.736175165	-0.686259898	-0.511905406	1.643328415	3.066179027
-0.73864155	-0.674828206	-0.519190646	1.646901888	3.067582494
-0.742112104	-0.662541687	-0.526359945	1.650485829	3.069012667
-0.74615494	-0.649856429	-0.533389116	1.654080384	3.070469397
-0.750570461	-0.637013844	-0.540236363	1.657685702	3.071952531
-0.755259098	-0.624194839	-0.546820369	1.661301929	3.073461919
-0.760167177	-0.611636341	-0.552957903	1.664929214	3.074997413
-0.765263777	-0.599864086	-0.558154177	1.668567704	3.076558864
-0.770530051	-0.590445934	-0.560860203	1.67221755	3.078146124
-0.775953917	-0.586772346	-0.557697633	1.6758789	3.079759047
-0.781527238	-0.589026356	-0.548491602	1.679551905	3.081397487
-0.787244231	-0.593778147	-0.536677746	1.683236714	3.0830613
-0.79310053	-0.599355605	-0.523932581	1.68693348	3.084750343
-0.799092615	-0.605227348	-0.51079105	1.690642353	3.086464473
-0.805217443	-0.611200862	-0.49744875	1.694363487	3.088203549
-0.811472221	-0.617193492	-0.483991177	1.698097034	3.089967432
-0.817854249	-0.623165019	-0.470461298	1.701843148	3.091755981
-0.824360827	-0.629094202	-0.456883103	1.705601984	3.09356906
-0.830989193	-0.634969331	-0.443271117	1.709373697	3.095406533
-0.837736491	-0.64078394	-0.429634721	1.713158443	3.097268263


==> Compare/midstepeigen-three.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.587399125	-0.445008861	-0.269682931	1.767535741	3.142288897
-0.587355607	-0.444851551	-0.269258173	1.767580267	3.14177585
-0.587346073	-0.44428025	-0.268057447	1.7677181	3.140307827
-0.587374277	-0.44329519	-0.266081496	1.767951815	3.137889769
-0.587445558	-0.441896351	-0.263331522	1.768285192	3.134527213
-0.587566703	-0.440083493	-0.259809321	1.768723224	3.130226297
-0.587745747	-0.437856201	-0.25551745	1.769272127	3.124993773
-0.587991741	-0.435213958	-0.250459436	1.769939351	3.118837043
-0.588314498	-0.432156204	-0.244640014	1.770733587	3.111764192
-0.588724322	-0.428682411	-0.238065371	1.771664769	3.103784035
-0.589231762	-0.42479214	-0.2307434	1.772744078	3.094906178
-0.589847376	-0.4204851	-0.222683942	1.773983928	3.08514109
-0.590581536	-0.415761181	-0.213899018	1.775397959	3.074500193
-0.591444269	-0.410620483	-0.204403043	1.777000998	3.062995965
-0.592445144	-0.405063326	-0.194213007	1.778809021	3.050642072
-0.593593194	-0.39909025	-0.183348642	1.780839081	3.037453524
-0.594896885	-0.392702004	-0.171832555	1.78310921	3.023446854
-0.596364112	-0.385899531	-0.159690336	1.78563829	3.008640345
-0.598002221	-0.378683944	-0.146950645	1.788445869	2.9930543
-0.599818056	-0.371056509	-0.133645275	1.791551922	2.976711363
-0.601818017	-0.363018625	-0.119809188	1.794976534	2.959636912
-0.601818017	-0.363018625	-0.119809188	1.794976534	2.959636912
-0.603961502	-0.355102883	-0.106602432	1.798689099	2.943378579
-0.606182445	-0.347836197	-0.095125793	1.802623082	2.929425282
-0.60845454	-0.34121541	-0.085332316	1.806745538	2.91772706
-0.610759017	-0.33523774	-0.077174695	1.811026674	2.908238375
-0.613083388	-0.329900859	-0.07060707	1.815439385	2.900919197
-0.615420652	-0.325202941	-0.065586283	1.819958771	2.895736008
-0.617768831	-0.321142704	-0.062072708	1.824561683	2.892662647
-0.620130749	-0.317719434	-0.060030723	1.829226361	2.891680961
-0.622514021	-0.314933016	-0.059428877	1.8339322	2.89278122
-0.624931216	-0.312783957	-0.060239785	1.838659685	2.895962266
-0.627400197	-0.311273416	-0.062439748	1.843390522	2.901231369
-0.629944641	-0.310403232	-0.066008115	1.848107957	2.908603809
-0.632594754	-0.31017595	-0.070926345	1.852797295	2.918102179
-0.635388234	-0.310594846	-0.07717677	1.857446568	2.929755446
-0.638371497	-0.311663944	-0.084740994	1.862047323	2.943597817
-0.641601249	-0.313388014	-0.093597903	1.866595475	2.959667459
-0.645146467	-0.31577254	-0.103721214	1.871092149	2.978005155
-0.649090857	-0.318823626	-0.115076525	1.875544461	2.998652933
-0.65353588	-0.322547795	-0.127617835	1.879966161	3.021652772
-0.658604395	-0.326951619	-0.141283543	1.884378084	3.047045413
-0.658604395	-0.326951619	-0.141283543	1.884378084	3.047045413
-0.663683225	-0.331261275	-0.154584201	1.888119149	3.072438285
-0.668008007	-0.334665913	-0.166118741	1.890520467	3.0953593
-0.671491734	-0.337116445	-0.17594467	1.891589101	3.115732299
-0.674049561	-0.338569445	-0.184124826	1.891326318	3.133500086
-0.675600282	-0.338989919	-0.190722109	1.889729183	3.148621818
-0.676067975	-0.338353446	-0.19579486	1.886791784	3.161070942
-0.67538373	-0.336647538	-0.199393124	1.88250618	3.170833602
-0.673487417	-0.333872133	-0.20155591	1.876863136	3.177907423
-0.670329456	-0.330039218	-0.202309485	1.869852698	3.182300617
-0.665872576	-0.325171545	-0.201666733	1.861464644	3.184031368
-0.660093604	-0.319300353	-0.199627643	1.85168886	3.183127453
-0.652985292	-0.31246198	-0.19618103	1.84051566	3.179626075
-0.644558226	-0.304693211	-0.191307592	1.827936073	3.17357389
-0.634842842	-0.296025393	-0.184984286	1.813942134	3.165027213
-0.623891522	-0.286477607	-0.177189739	1.798527195	3.154052392
-0.611780695	-0.276049691	-0.167910039	1.781686279	3.140726355
-0.598612763	-0.264716337	-0.157143857	1.763416513	3.125137317
-0.584517519	-0.252423788	-0.144905755	1.743717678	3.107385653
-0.569652593	-0.239090588	-0.131226749	1.722592916	3.087584941
-0.554202278	-0.22461345	-0.116151754	1.700049653	3.065863173
-0.554202278	-0.22461345	-0.116151754	1.700049653	3.065863173
-0.53973345	-0.210215253	-0.101138116	1.677837545	3.044488431
-0.527477568	-0.197247498	-0.087650237	1.657711434	3.02551008
-0.517168692	-0.18580475	-0.075730782	1.63969391	3.008765318
-0.508582638	-0.175977874	-0.065395271	1.62379816	2.994111715
-0.501540781	-0.167843716	-0.056641037	1.610029482	2.981428133
-0.495911116	-0.161460682	-0.049452854	1.598386839	2.970615457
-0.491607886	-0.156867796	-0.0438063	1.588864321	2.961597171
-0.488590698	-0.154085408	-0.039669624	1.581452397	2.954319819
-0.486863732	-0.153116346	-0.037004709	1.576138873	2.94875336
-0.486475284	-0.153946813	-0.035767498	1.572909484	2.944891441
-0.487517623	-0.15654682	-0.035908076	1.57174809	2.942751585
-0.490126891	-0.160870362	-0.037370477	1.572636465	2.942375272
-0.494482495	-0.166855931	-0.040092152	1.575553713	2.943827897
-0.500805196	-0.174428334	-0.04400298	1.580475381	2.947198579
-0.509352873	-0.183502996	-0.049023692	1.587372346	2.95259975
-0.520412891	-0.193993897	-0.055063707	1.596209626	2.960166487
-0.534290367	-0.205825725	-0.062018559	1.606945221	2.970055516
-0.551292475	-0.218949664	-0.069767459	1.619529169	2.9824438
-0.571710258	-0.233360466	-0.078171924	1.633902935	2.997526656
-0.595800773	-0.249110784	-0.08707676	1.649999295	3.015515332
-0.595800773	-0.249110784	-0.08707676	1.649999295	3.015515332
-0.621015245	-0.264760326	-0.095913751	1.665848993	3.034512156
-0.644338491	-0.278861667	-0.104354871	1.679587126	3.052290814
-0.665373994	-0.291450267	-0.112569553	1.691286176	3.068597697
-0.683825675	-0.3025204	-0.120698083	1.701012779	3.083215125
-0.699473294	-0.31204495	-0.128852699	1.708825276	3.095960085
-0.712154039	-0.319988446	-0.137120042	1.714772308	3.106682728
-0.721749227	-0.32631557	-0.145563631	1.718892074	3.115264795
-0.728174929	-0.330997131	-0.154225475	1.721212052	3.121618101
-0.731375553	-0.334015183	-0.163126015	1.721748988	3.1256832
-0.731319645	-0.335368925	-0.172261438	1.720509036	3.127428261
-0.727997454	-0.335083588	-0.181596613	1.717488001	3.126848205
-0.72141996	-0.333225963	-0.191050254	1.712671626	3.123964135
-0.71161924	-0.329933733	-0.200465227	1.706035955	3.118822984
-0.698650249	-0.325472915	-0.209549739	1.697547786	3.111497465
-0.682594219	-0.320349163	-0.21776336	1.687165284	3.102086184
-0.663564217	-0.315496259	-0.224124153	1.67483886	3.090713928
-0.641713823	-0.312438839	-0.227038913	1.660512449	3.077532031
-0.617250926	-0.312917697	-0.224666299	1.644125375	3.062718737
-0.590460934	-0.317678773	-0.216107616	1.625615051	3.046479465
-0.561749866	-0.325972309	-0.201868459	1.60492083	3.029046857
-0.561749866	-0.325972309	-0.201868459	1.60492083	3.029046857
-0.534363251	-0.335938516	-0.184893179	1.58392222	3.012303533
-0.511042523	-0.345835079	-0.168284129	1.564574763	2.99781381
-0.49158577	-0.354973177	-0.152797975	1.546937809	2.985375464
-0.475786346	-0.363010005	-0.138857166	1.531058994	2.97480509
-0.463417048	-0.36978825	-0.1267286	1.516975729	2.965938934
-0.454191695	-0.375307699	-0.116592836	1.504717128	2.95863337
-0.447716107	-0.379747573	-0.108573156	1.494306195	2.952765091
-0.443473307	-0.383469843	-0.102749282	1.485762071	2.9482311
-0.440893761	-0.386943499	-0.09916486	1.479102188	2.944948549
-0.43950614	-0.39059067	-0.097832194	1.474344158	2.942854469
-0.439122146	-0.394599575	-0.098735626	1.471507271	2.941905429
-0.440047273	-0.398711655	-0.101834261	1.470613501	2.942077149
-0.443264807	-0.402035081	-0.107064492	1.471687956	2.943364082
-0.450146589	-0.403330631	-0.1143428	1.47475876	2.945778966
-0.46148055	-0.401979526	-0.123569249	1.479856372	2.949352376
-0.477215775	-0.398232196	-0.134632019	1.487012417	2.954132255
-0.497110638	-0.392552522	-0.147412976	1.496258102	2.960183429
-0.521068267	-0.385273926	-0.161793734	1.507622346	2.96758711
-0.549126156	-0.376602125	-0.177660749	1.52112975	2.976440363
-0.581389508	-0.366678154	-0.194906309	1.536798537	2.986855537
-0.581389508	-0.366678154	-0.194906309	1.536798537	2.986855537
-0.614477618	-0.356377517	-0.21135014	1.55270831	2.997305846
-0.644491124	-0.346720031	-0.224987438	1.566894195	3.006114501
-0.670956536	-0.33795138	-0.235896176	1.579305412	3.013187722
-0.693560954	-0.330265157	-0.244075677	1.589904488	3.018448223
-0.712087342	-0.323830636	-0.24948015	1.598665016	3.02183404
-0.72638222	-0.318748567	-0.252092685	1.605570049	3.023297617
-0.736337572	-0.314959724	-0.252033016	1.610611007	3.02280513
-0.741880073	-0.312199008	-0.249613046	1.61378697	3.020336037
-0.742964607	-0.310083332	-0.245254823	1.61510429	3.015882862
-0.739570644	-0.308268413	-0.239337279	1.614576491	3.009451194
-0.731700757	-0.306545036	-0.232101824	1.612224414	3.001059918
-0.719381064	-0.304846434	-0.223645405	1.608076638	2.990741683
-0.702663698	-0.303209819	-0.213957907	1.602170159	2.978543615
-0.681631867	-0.301728193	-0.202967264	1.5945514	2.9645283
-0.656408725	-0.300506821	-0.190576773	1.58527759	2.948775053
-0.627172529	-0.299627056	-0.176689552	1.574418625	2.931381506
-0.594183289	-0.299113635	-0.161219005	1.56205955	2.912465524
-0.55783259	-0.298893107	-0.144086164	1.548303854	2.892167514
-0.518745228	-0.298713363	-0.125205639	1.533277893	2.870653107
-0.478008928	-0.297947407	-0.104461186	1.517136832	2.848116282
-0.478008928	-0.297947407	-0.104461186	1.517136832	2.848116282
-0.441372921	-0.295314989	-0.083790775	1.501745326	2.826702608
-0.413742711	-0.289767434	-0.065249136	1.488759787	2.808272395
-0.394965724	-0.281114867	-0.048857676	1.47805162	2.792629286
-0.383623011	-0.270418561	-0.034656788	1.469487901	2.77958507
-0.377496406	-0.259521778	-0.022715992	1.462935487	2.768963704
-0.374616048	-0.250016703	-0.013127905	1.458265741	2.760605013
-0.373699169	-0.242828013	-0.005994186	1.455359573	2.754367957
-0.374047677	-0.238338513	-0.001410035	1.454112399	2.750133387
-0.375357621	-0.236598961	0.000548418	1.454438614	2.747806254
-0.377600024	-0.237460431	-0.000167971	1.456275239	2.747317238
-0.380974677	-0.240627575	-0.003577865	1.459584436	2.748623797
-0.385911391	-0.245659341	-0.009669181	1.464354739	2.751710641
-0.393089079	-0.251948099	-0.018400675	1.470600938	2.756589634
-0.403427351	-0.258723731	-0.029704219	1.478362688	2.763299158
-0.417990349	-0.265144358	-0.043486589	1.487702012	2.771902947
-0.437784175	-0.27049447	-0.059628866	1.498699933	2.782488422
-0.46354717	-0.274395519	-0.077979511	1.511452537	2.795164566
-0.495680839	-0.27689016	-0.09833244	1.526066768	2.810059376
-0.534336385	-0.278405075	-0.120370578	1.542656248	2.82731695
-0.579544102	-0.279750163	-0.14353017	1.561337383	2.847094271
-0.579544102	-0.279750163	-0.14353017	1.561337383	2.847094271
-0.626515607	-0.282034254	-0.164683795	1.580210165	2.867280476
-0.669888154	-0.2862166	-0.181029612	1.597208006	2.885526458
-0.709061209	-0.292680491	-0.192490421	1.612212807	2.901657645
-0.743664579	-0.300962731	-0.199664808	1.625132631	2.915532898
-0.773457577	-0.310038674	-0.203633689	1.635896011	2.927040945
-0.798279717	-0.318847011	-0.205477909	1.644447969	2.936097444
-0.818024944	-0.326589424	-0.205999276	1.650747323	2.942642602
-0.832627756	-0.332757678	-0.205703738	1.65476496	2.946639281
-0.842056073	-0.33706263	-0.20487712	1.656482903	2.948071559
-0.846308509	-0.339364977	-0.203655775	1.655894029	2.946943679
-0.845415151	-0.339628971	-0.202071724	1.653002383	2.943279367
-0.839441784	-0.337894447	-0.20007694	1.647824058	2.937121494
-0.828498222	-0.334258721	-0.197554551	1.640388647	2.928532051
-0.812752226	-0.328860209	-0.19432367	1.630741303	2.917592463
-0.792451533	-0.321854753	-0.190144382	1.618945446	2.904404218
-0.767957952	-0.313373271	-0.184730423	1.605086199	2.889089854
-0.739799125	-0.303447463	-0.17777729	1.589274605	2.871794334
-0.708744114	-0.291894514	-0.169008837	1.571652687	2.852686848
-0.675903999	-0.278170067	-0.158231927	1.552399365	2.83196314
-0.642837011	-0.261239504	-0.145369667	1.53173718	2.80984842
-0.642837011	-0.261239504	-0.145369667	1.53173718	2.80984842
-0.614275499	-0.241694478	-0.131850746	1.511831707	2.788601683
-0.592967528	-0.221072453	-0.119472736	1.494526415	2.770143051
-0.577656544	-0.199818393	-0.108590019	1.479603168	2.754238167
-0.566984922	-0.178667605	-0.099392365	1.466847291	2.74067393
-0.559697717	-0.158353381	-0.09200499	1.456057052	2.729260455
-0.554747727	-0.139458014	-0.086542354	1.447051642	2.719832971
-0.551316539	-0.122406265	-0.083101841	1.439677608	2.712253583
-0.548791952	-0.107668283	-0.081589982	1.433813891	2.706412801
-0.546732577	-0.096926549	-0.080596011	1.429375683	2.702230781
-0.54483483	-0.095462328	-0.075042226	1.426317346	2.699658216
-0.542907402	-0.102347037	-0.066020824	1.424634575	2.698676837
-0.540853757	-0.114152764	-0.05710246	1.424365873	2.699299521
-0.538661861	-0.130271842	-0.049027386	1.425593293	2.701569993
-0.53640045	-0.150701288	-0.041923873	1.42844223	2.705562152
-0.534221929	-0.175520598	-0.035825029	1.433079939	2.711379078
-0.532373466	-0.204789951	-0.030755041	1.439712328	2.719151765
-0.531220676	-0.238511386	-0.026737469	1.448578571	2.729037671
-0.531294895	-0.276585595	-0.023781684	1.459943132	2.741219196
-0.533392413	-0.31872285	-0.021860449	1.474085018	2.755902165
-0.538802488	-0.364226161	-0.020884002	1.491284422	2.773314445


==> Compare/potential-diagonal.txt <==
9.95807367677863
9.916381192226982
9.874919546718232
9.833686178367383
9.792681632210753
9.751897040160104
9.711308019773623
9.670920737273306
9.630714072465176
9.590694590390694
9.550850431087502
9.51118889365955
9.47167739737346
9.43229258732664
9.393020380202685
9.353857937188943
9.314783391909945
9.27577545122438
9.236816598815048
9.197884517240773
9.158970381263142
9.120054169765659
9.081132651579283
9.042220898546065
9.003334192962914
8.964469589713124
8.925618393842047
8.886737937892944
8.847802083997534
8.808808256142608
8.769769090511483
8.730731466313632
8.691726286644862
8.652751544228037
8.613802496372141
8.574871223935979
8.535940166712884
8.496992660415517
8.458024273128984
8.419026408336935
8.379992034797954
8.34089386341456
8.301731479186975
8.262505762190907
8.223221916465658
8.18388068940199
8.144461236650569
8.104988776335452
8.065485659229937
8.02597587725698
7.986503164631403
7.947086465260456
7.907767316361893
7.868568069376279
7.82949214517694
7.790561565892236
7.751789808648429
7.713156335141431
7.674632554253014
7.636166227304914
7.5977266786084545
7.559315400587511
7.520937674317579
7.482573087232652
7.444205484031155
7.4058303374091725
7.36745137647799
7.32907744274472
7.2906997869162975
7.252307661871344
7.2138896163716915
7.175443755639652
7.13697822252579
7.098511991244389
7.0600572620040145
7.021615704841645
6.983217199348149
6.944886189342517
6.906656552264882
6.868544843600593
6.830557890753514
6.792681054574068
6.75489485574007
6.717195483728124
6.679590837241138
6.642084629005814
6.604676360149274
6.567385317062584
6.5302114057223335
6.493140680426756
6.456197397836549
6.41938615035315
6.3826818282100355
6.346099169888886
6.309670730876603
6.273430940027557
6.237399589390858
6.201584906038827
6.165973919600867
6.1305534006311095
6.095320325599295
6.060252199885186
6.025343966078184
5.9905639357028155
5.955900856420134
5.921350403532895
5.886899510003424
5.852536300343237
5.818271356605764
5.784122988935234
5.750137916026107
5.716330988909589
5.68269286852354
5.649182692452073
5.615791881331656
5.582542245800923
5.5494230188858324
5.516438281766333
5.483576890554008
5.450842324351603
5.41822946748094
5.385737647622459
5.353361428917575
5.321075120447329
5.288862299965815
5.256714132593051
5.224641816371846
5.192624064937532
5.160658072756771
5.128751315522342
5.096909746130661
5.065131625781088
5.0334389742356365
5.001840813189998
4.970324575735312
4.938864041554405
4.907468741619027
4.876128205245752
4.844842739049202
4.813604039247416
4.782422876497401
4.751294457049466
4.720188734108483
4.689109643736278
4.658060032245866
4.627035794684239
4.596026522132838
4.565016662739397
4.5339945064885026
4.50294531846006
4.471873343039822
4.440807386270153
4.409729269007972
4.378619782578672
4.34749092904806
4.3163430030384635
4.28514435342859
4.253884525338628
4.222566718558473
4.191225466023504
4.159874315132465
4.12849250945972
4.097065647642205
4.065607199852789
4.03413187449842
4.002641494330455
3.971126798830294
3.9396011407780454
3.908040495377211
3.8764366939931745
3.8447759356282067
3.8130113928558984
3.781150643270161
3.7491935804257097
3.7171114250836954
3.684879677094621
3.652479389348313
3.619924491482823
3.587255825979664
3.5544767267126414
3.5216053228373037
3.488654044383544
3.455628605540279
3.422544619922547
3.3894035542613574
3.3562330659625825
3.3230402184119927
3.289827892074398
3.256621303176712
3.2234427809822592
3.190304310771906
3.1572218604503814
3.1241821550255
3.0911749035985454
3.0582082558885686
3.025277529846266
2.992364987850285
2.9594568322613934
2.926541650136653
2.8936325653537507
2.8607351278594635
2.827843277454666
2.7949507145263515
2.7620685241163043
2.729214523303832
2.696389979783091
2.663571921781384
2.63075022105023
2.5979276443069153
2.5651185360600803
2.5323234952476468
2.4995385712162563
2.4667784927081926
2.4340744479433263
2.401424492935226
2.368817682529096
2.3362362591206933
2.303651739587625
2.2710372411223823
2.2383850995565973
2.2056751075765026
2.1729049939816054
2.1400960595732745
2.1072609781638962
2.0743965316273214
2.0414764938497143
2.008499152605772
1.9754957307483536
1.9424675729815162
1.9094293610340818
1.8763817775371612
1.8433278928699448
1.8102760342102326
1.777212679693244
1.744143145917652
1.7110838524425527
1.6780309569566922
1.6449844916036918
1.6119507563984417
1.5789407489352287
1.545960047328607
1.5129957909633562
1.4800512004898299
1.4471258054341622
1.414236184804022
1.3813700080173739
1.3485207611549375
1.3156783790090087
1.2828298518677934
1.249983522294829
1.2171359607879053
1.184274326816584
1.151368364757052
1.1183934163935128
1.0853613962195858
1.0522595416727074
1.0191120395828281
0.9859577018663243
0.9528280344253867
0.9197459112046477
0.8867042019435969
0.853672906178297
0.8206641953285453
0.7876583398191277
0.7546523242634433
0.7216475705662423
0.6886478909650371
0.6556657521153034
0.6227000652504896
0.5897332378179662
0.5567528804751306
0.5237653868633044
0.49079075032200675
0.45783585590001136
0.42489970351154366
0.39198377410886787
0.35909474253635937
0.32622551792726034
0.29335970318680454
0.2605186337370553
0.22772991426584066
0.19501578235594055
0.16237510260575522
0.12979219289683788
0.09726298295496887
0.06482736198222458
0.032490952883133084
0.00021940582114408796

==> Compare/potential-marsh.txt <==
9.958073233219565
9.916356109668012
9.874829647985573
9.83349052033986
9.792335445666225
9.75136534969579
9.710575864125534
9.669957160244168
9.629518779434477
9.589285178099392
9.549262756169494
9.509442578124546
9.469822566509936
9.430417184446833
9.39122654465948
9.352242890872141
9.313453294253845
9.27484865434763
9.23642434696134
9.19817127281135
9.16008231781286
9.122152242517538
9.084377364485325
9.046755579677342
9.009281887177746
8.971924662941131
8.934662028821748
8.897485346560904
8.86039894566741
8.82341323913922
8.786508018940333
8.749659602665293
8.712866342462728
8.676128220044328
8.639445086958746
8.60282757657118
8.56627974667805
8.529806192247015
8.49340024964295
8.45704181084238
8.42072066583188
8.384430254149024
8.348163099851455
8.311916280514751
8.27567967295275
8.239445802596281
8.203201935423586
8.16693138230871
8.130621425427321
8.094274518812897
8.057906015887095
8.021526793591107
7.985140006739019
7.9487416803601585
7.912322376903582
7.875869546115267
7.839371075421324
7.80279770007894
7.766124335548879
7.729365110537934
7.692518795001379
7.65557348963929
7.618545054529447
7.581431440569047
7.5442315423713415
7.506968039897075
7.4696549126732394
7.432303854158183
7.394915735401946
7.357490188271643
7.3200477638398835
7.282599956360237
7.245152949303473
7.207710910645026
7.17027458799927
7.132833817131388
7.095385292225769
7.057940952724579
7.020515501180476
6.983114177299415
6.945737773549348
6.908397995640605
6.871104242535284
6.833860792934125
6.796689032587573
6.75960583877746
6.722615301525911
6.685721100458158
6.648915240691756
6.612188447458743
6.575541971133996
6.538978642495271
6.502504555277815
6.46614860698086
6.429921177905834
6.393827511312674
6.35788423341878
6.322096941878121
6.286481121909012
6.251039655692107
6.215773217073967
6.18069028122183
6.145801414992571
6.111104802336774
6.0765880290724406
6.0422595155485235
6.008116547903577
5.9741563387300465
5.940381165883553
5.906788965523739
5.873361796038445
5.840070877440302
5.806905011520399
5.773853114381413
5.740910440807781
5.708071911214273
5.675318526765795
5.6426404656828115
5.610052442362919
5.577568639321741
5.545197837988051
5.5129467391183695
5.48083174212859
5.448882084300415
5.417104900032684
5.385493860678787
5.3540282317576935
5.322693536609748
5.291494062053804
5.260431993674613
5.229496806961977
5.198680138535549
5.167974481256948
5.137363116334506
5.106842496395814
5.076410763478858
5.046083234808944
5.015865329497182
4.9857426513862135
4.955701224241776
4.925714734155592
4.895771672062149
4.865865819654023
4.835997467827945
4.80617069936114
4.776385238527975
4.74663531615327
4.716902728632414
4.687183398352952
4.65746577530831
4.62772396564984
4.59795470147278
4.568175199868721
4.538387236631387
4.508592744610402
4.4787922914482845
4.448960250716743
4.41909646898589
4.389219196484278
4.359350077052025
4.3295179655040785
4.299717456949633
4.269948770807153
4.2402164554355055
4.210510060842867
4.180824647527732
4.151168228371942
4.121556930035674
4.091980773593423
4.0624190089091
4.032852845786548
4.0032834129995
3.9737532715933592
3.944271079945869
3.9148078893159375
3.885372081738282
3.8559973151822993
3.8267125277886858
3.7975362291243138
3.7684694871481486
3.73951304596531
3.7106628420260526
3.681921535669186
3.653297026375137
3.624794032555041
3.596419680221829
3.568153112065089
3.5399662619733863
3.511847975848613
3.4837888937128345
3.4557941579634917
3.4278738262801616
3.400014155181817
3.3722045689361515
3.3444366423234313
3.316695307429322
3.2889773922508705
3.2612964904021315
3.2336519463249034
3.2060264551671165
3.1784209594812567
3.1508379669955953
3.1232479942332767
3.095619381867055
3.0679337396130633
3.0401696340666358
3.0122977260087103
2.9842853397183995
2.9561201910530794
2.9278161850493407
2.8993694726479804
2.8707608755559706
2.8419907577231345
2.813061610980928
2.783980451069443
2.754744976944657
2.725352626694166
2.6958166137883857
2.666135686274559
2.63629775234277
2.6063047404888406
2.5761596828831985
2.545858434622729
2.5154038014056077
2.484795648170935
2.4540371159851913
2.4231247112286267
2.392054025388098
2.360834917507644
2.329462384034148
2.2979395008359447
2.2662821255460126
2.2344952072680333
2.202573824623447
2.170498244231155
2.1382635155020546
2.105884800696701
2.0733678466917866
2.0407160666208837
2.0079301087571273
1.9749905209023209
1.9418818017123844
1.9086037374620317
1.875161971875805
1.8415608671111128
1.8077927192317085
1.773855844225559
1.7397701585636767
1.7055420210991123
1.6711634018678274
1.636626972268409
1.6019267009213034
1.567063192191227
1.532025583878694
1.4968052522586726
1.461398494359423
1.425807810987998
1.390064713121799
1.3542063818301817
1.3182290866654407
1.2821232687513173
1.2458895774090235
1.209521496970129
1.1730126165779808
1.1363503264307793
1.0995484251565066
1.0626032030924781
1.0254705167081453
0.9881362099497827
0.9506217946434532
0.9129538909137513
0.8751570605193978
0.8372340174253495
0.7991596196435632
0.7609331762103565
0.7225696941477476
0.6840732357336282
0.6454374241423322
0.6066652094854937
0.5678013248276746
0.5288778843187282
0.48990666374838626
0.45088375886620513
0.4117650311835734
0.37252371640779763
0.33314452242205067
0.29358768505277216
0.25382042604882005
0.21383063429687452
0.17363117756011553
0.13324337951158738
0.09268754241176821
0.05197305296128921
0.011100727232800938

==> Compare/potential-steep.txt <==
9.958073229233609
9.916374355972392
9.87488692718019
9.833609425610147
9.792532228518823
9.751642764214724
9.710928589378396
9.670383291121292
9.630018269824692
9.589821542863945
9.549773165901097
9.509864124415685
9.470077258597826
9.430406734437181
9.39084761090161
9.35137778088295
9.31196974094407
9.272592845836561
9.233234592512163
9.193888338715663
9.154536936915076
9.115153764513579
9.075721208855217
9.036223583228134
8.996673634977084
8.957081576054229
8.917465020615301
8.877828351764508
8.838179806565739
8.798519929693985
8.758854363098855
8.719172927749266
8.679480645752236
8.639786258154919
8.600106058888963
8.560430023021668
8.520758233068149
8.481073856985558
8.44137347715319
8.401636423091988
8.361834686801107
8.321953964503049
8.281996047342101
8.241965169428413
8.201859513344612
8.161671912815311
8.121400425955795
8.081037587395747
8.040574892004681
7.999993347581872
7.959289087552389
7.918454910461649
7.877501342795825
7.836431871948901
7.795242375519834
7.753915173195387
7.712447054682072
7.67086195275683
7.6291764781833376
7.587390024460286
7.545504918400038
7.503523096104653
7.4614280652272225
7.419193413334572
7.376823300090938
7.334324417389697
7.291682662400825
7.248875285288572
7.205906908505968
7.1627607504460435
7.119420782033091
7.07586583003509
7.03208403525457
6.9880931666440125
6.943885330675742
6.899438643946739
6.854749066750012
6.8098078724386
6.764615745194825
6.719191314331229
6.673548777446975
6.627699660583335
6.581631089046003
6.535343337462565
6.488831531229381
6.442096846835874
6.395150809814123
6.348000833917293
6.3006442760017105
6.25308585442241
6.205320116434592
6.157316842309657
6.109054815972383
6.060512440286782
6.011717656181475
5.9627065053869215
5.91346161331834
5.863959322581889
5.814212233891289
5.764194667718879
5.713882537903457
5.663274278186144
5.612392426312295
5.561263788569963
5.509911049872219
5.458350386908409
5.406580732498652
5.354586936277653
5.302356150530914
5.2498779275588285
5.197150616615714
5.144177300905768
5.090953666988868
5.037499841721613
4.983819798898223
4.929911802187021
4.875767425369766
4.821397146783396
4.766792875345505
4.711955398817624
4.656873256693437
4.601532223880128
4.54592307943122
4.490044099720426
4.433872606278017
4.377388087277779
4.320579296608567
4.26342844157962
4.205883662977335
4.147925222728941
4.089561318503667
4.030793294062004
3.9716249453180525
3.912065502103432
3.852111470068832
3.7917491911429955
3.7309724486999936
3.669771520913944
3.6081693516640763
3.546181250582409
3.483829954585893
3.42114433763607
3.3581262148788205
3.2947782112396564
3.231112438523534
3.1671508764467067
3.1028890592317326
3.038310234419126
2.973396687787623
2.908157025046652
2.842604403530029
2.7767477433804086
2.710581026574997
2.644113821477304
2.5773451457433874
2.5102670749861464
2.442899126385862
2.3752684306143186
2.3073858909778124
2.2392569431055978
2.170920871108946
2.1023845647390837
2.033667116859279
1.9647738431940671
1.8957149136397096
1.826509054200038
1.757188258025455
1.687785501397434
1.618308751450187
1.5487389890019965
1.4790653724130294
1.4092758009264865
1.3393784286530521
1.269372762708763
1.1992334799908062
1.1289543525984838
1.0585340804078174
0.9879834468647657
0.9173248095036752
0.8465787761279514
0.7757528752954524
0.7048646753435441
0.6339081877571655
0.5628630195794825
0.4917168993847979
0.42048148329111074
0.3491624935514667
0.2777381624526737
0.20622308506294226
0.1346454033646615
0.06302430351645014

==> Compare/potential-three.txt <==
9.99590734923224
9.992015340639885
9.988284416815505
9.984683128218682
9.981199937806911
9.977780979431438
9.974395574401843
9.971013543457286
9.967645967684485
9.964280737393477
9.960890934658682
9.957457879239243
9.953961615454325
9.950403795349345
9.946751083253638
9.942991793759495
9.9391290255177
9.935172913757942
9.93111754679982
9.926959492899122
9.922702086833063
9.918368069669837
9.91394944258182
9.90943288189612
9.904845102709547
9.900183569009046
9.895438565285193
9.890605116548393
9.885664713913028
9.8806167206636
9.875473339850183
9.87026013597158
9.864990627386195
9.85965680227408
9.854243889194834
9.84874676638596
9.843139035696366
9.837409376789124
9.831545175320986
9.825579702205008
9.819559432993085
9.813463094614612
9.807277065415951
9.801011632911068
9.794669002605055
9.788235237751355
9.781701585218508
9.775054296678734
9.76828364276741
9.761365571936185
9.754294796557561
9.747067479731108
9.739714184242219
9.732234582247557
9.724623127938822
9.716901117301388
9.70907447798884
9.701141293912665
9.693090728016012
9.684918398887477
9.67662766939129
9.66823108741117
9.659722034155614
9.65109771508427
9.642363624968183
9.633524196164588
9.624570971894135
9.615476857956908
9.606246811286615
9.596908708879157
9.587482090541144
9.577949344663487
9.568304314986207
9.558549871727804
9.548686057378983
9.538728300511295
9.528683579370743
9.518553476675383
9.508334095113463
9.498016724953663
9.487604828491754
9.477088692130465
9.466465602967247
9.455727334909545
9.444886908152176
9.433960704428557
9.422952784287187
9.41182968721624
9.400607577951664
9.389288946705847
9.37790844882063
9.36648854935609
9.355019059013811
9.34355600384415
9.332107607963115
9.320724977922898
9.309435753266474
9.298241459787546
9.28713260521813
9.276101366230733
9.26512969073887
9.254228499121108
9.243415775108438
9.232717446410547
9.22211842577398
9.211605431575531
9.20119220499285
9.190878453475106
9.180648646901023
9.170475606638014
9.160337671248671
9.150244429251833
9.140213946198712
9.1302345023216
9.120279468459563
9.110335346682453
9.100385921755963
9.090408294699118
9.080392670273207
9.070323821610625
9.060194809049948
9.050030249934911
9.039819490233485
9.029580111983528
9.01934703722377
9.009121812708134
8.998883197411068
8.988622018095374
8.978305869927366
8.967903036333809
8.957388724430098
8.946749795647088
8.935989269979055
8.925093540225049
8.914043492256999
8.90284412106386
8.891486993809298
8.879999492862305
8.868387516505877
8.856676335957001
8.844873748818433
8.832988268732555
8.821024440903152
8.80898211978698
8.796853084783022
8.784645632459654
8.7723825161451
8.760064777336005
8.747681002530598
8.735239372049175
8.722737287924305
8.71018531197583
8.697584867987816
8.684910707917593
8.67218013157445
8.659380130498455
8.6465089154958
8.63356277010215
8.620566826351075
8.607511895898295
8.594388207680577
8.581179728673273
8.56786740188163
8.55445505335052
8.540961542445693
8.527382972048825
8.513740362147923
8.500025755364407
8.486220896442179
8.472302800266302
8.458269628503528
8.44410641668272
8.429820567740457
8.415432447098551
8.400952356645961
8.386400396602038
8.371801368837609
8.357198267219399
8.342593256607737
8.327989915748827
8.313377756115667
8.298741817661776
8.284058770060772
8.26934040838195
8.254570195604185
8.23973977591103
8.224859822222784
8.209940575156258
8.194972971028696
8.179954867751347
8.164894753135147
8.149792440307781
8.134629223839083
8.119408784113546
8.104155267695221
8.088861081635676
8.073538863462266
8.058185733040514
8.042799654669624
8.027357937088919
8.011834796533725
7.996231982987116
7.980551019836332
7.9647741163171
7.948869500006929
7.932843742758019
7.9167432450268205
7.900594163134698
7.884420058497344
7.868214419049071
7.851970660010739
7.835687549760196
7.819335818036292
7.802902646220672
7.786377379232059
7.769781063610796
7.753124181766832
7.7364393527290325
7.719757942422544
7.703066747711351
7.686359547313249
7.669617329076173
7.6528525602151705
7.63604701854255
7.619211127751995
7.602362775654624
7.585522603533269
7.568690348292389
7.551831042160643
7.534926745756245
7.5179577023981565
7.500917453832223
7.483812613040986
7.466656151345657
7.449443367190265
7.432175138218481
7.414845452935684
7.3974355193531895
7.379957549893156
7.362434126201268
7.344849404706746
7.327183897799264
7.309404792736225
7.2915095505432985
7.273486479114283
7.255342652460903
7.237088339653639
7.2187040522777846
7.200165865901286
7.18149282111371
7.162698517499994
7.143793154454917
7.124785481714397
7.105694292312968
7.086486477868791
7.067163717740278
7.047722302467157
7.02817720109915
7.008532377865813
6.988793137332187
6.9689565549951284
6.94901146060865
6.9289563200411965
6.908770443093341
6.888473179242824
6.868094222683403
6.847629047616981
6.827072082272027
6.806425701312406
6.785692702640563
6.764880502457007
6.743987748296679
6.723017915842449
6.701973845120747
6.680855494628887
6.659669449799067
6.638437153347207
6.617134990421098
6.59574400485217
6.574261139484027
6.552678296196782
6.530994478485584
6.509236331421051
6.48739200909509
6.465457158718897
6.443424521389568
6.421275185495575
6.399000308833171
6.376626809246963
6.354142683359563
6.331553827334356
6.308838915178938
6.285977444770094
6.262933068007246
6.239718835969813
6.216321298741023
6.192764955948243
6.169037150277018
6.145106945070909
6.120970076746022
6.0966166398075545
6.072045758552524
6.047250954891495
6.022226686654682
5.996958192004024
5.971444172283258
5.945679978980865
5.919668308477787
5.893431208332444
5.866997859785476
5.840400228648704
5.813650893283602
5.786785332929757
5.759816851840735
5.7327420353474015
5.7055688106207825
5.67829390842983
5.650916253103869
5.6234174362845835
5.595797302744366
5.56806972184981
5.540203925179539
5.512190391401778
5.484021018063757
5.455671688697997
5.4271181197297835
5.398343819395647
5.369363820059908
5.340152377522253
5.3106921536164915
5.28099016775445
5.251039286537249
5.220835006457104
5.190368679631572
5.159647171737509
5.1287056740298045
5.097581041597071
5.066257765155704
5.0347510115702505
5.003058052485546
4.9711728983558
4.939076911234844
4.906790103254928
4.874340416594055
4.841720590553283
4.8089421526149705
4.776014381887948
4.742951766035656
4.709743634899803
4.676399918180153
4.642938726556628
4.609381281545288
4.5757077855424475
4.54191025886836
4.507980683589835
4.4739020658944035
4.439699046419924
4.405391767253189
4.370979581739744
4.336463955744008
4.301849597170106
4.267141460809215
4.23232340922281
4.1973888755031314
4.16233011363138
4.1271356349757955
4.091801988235117
4.056333187794719
4.02070709550891
3.984927578044184
3.9489835774742463
3.9128851432204264
3.876639024934575
3.840230822385292
3.803666629112433
3.7669498724114097
3.730087412518047
3.6930795565050154
3.655927374539101
3.6186413073940167
3.581202923710809
3.5435946542129533
3.5058277362427406
3.467913750230128
3.429847649155949
3.3916155624366815
3.353225294826877
3.3146741435933014
3.275957844452859
3.23707860073406
3.1980225830398474
3.1587700353885264
3.1193065257087085
3.0796573713724724
3.0398250147961963
2.9998084462891814
2.9596058667452247
2.9191944482154657
2.878592312166707
2.8377988876134492
2.7968227770239524
2.755683065980703
2.714366771327545
2.6728936157329692
2.631282805947533
2.5895481308450137
2.547701580551062
2.505753788260132
2.46368920655841
2.421506458863107
2.3791707780974103
2.3366895128947176
2.294050023389374
2.2512811172908944
2.208401417459107
2.1654281640056245
2.1223525309675226
2.0791553108903202
2.0358279073379855
1.9923443631368114
1.9487002952949481
1.904878153638783
1.860877840802481
1.8166867235567719
1.7723070888214645
1.72771344186218
1.6829142725022268
1.6379154480333906
1.5927072405237765
1.5472730193445805
1.5016114155894433
1.4557082814928022
1.40956572114617
1.363200397926315
1.3166064990711341
1.2697974591946306
1.2227629430169296
1.1755005989765162
1.1280291497881292
1.080356892331378
1.0324781892389783
0.9844040824520787
0.9361308655203968
0.887676378840048
0.8390633679993574
0.7902747122930873
0.741294772100595
0.6921424205247086
0.6428158792299445
0.5933168100778687
0.5436669799704127
0.4938899192423941
0.44398136296438545
0.39392881077710545
0.34373301755589886
0.29338539821822035
0.24288675614997382
0.19229821783550752
0.14160012454607848
0.09078165371419583
0.039837591546724845

==> Compare/step-1.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.573821885	-0.45652131	-0.256909597	1.767853598	3.133568445
-0.572792685	-0.456834048	-0.254765761	1.767662931	3.131821182
-0.571322455	-0.456385845	-0.250181987	1.766994764	3.127671221
-0.569410716	-0.455295538	-0.243087895	1.765869323	3.121197096
-0.567061948	-0.453733798	-0.233365475	1.764317564	3.112467067
-0.564285694	-0.451900822	-0.220872569	1.762381531	3.101541278
-0.561096712	-0.450001428	-0.205469265	1.760114998	3.088473737
-0.557515259	-0.448222084	-0.187042538	1.757584398	3.073314101
-0.553567606	-0.446714116	-0.165524798	1.754870042	3.056109336
-0.549286916	-0.445585315	-0.140904004	1.752067633	3.036905266
-0.544714607	-0.444899298	-0.113225863	1.749290071	3.015748076
-0.539902427	-0.444679858	-0.082590714	1.746669527	2.99268582
-0.534915543	-0.444916805	-0.049148269	1.744359755	2.967770018
-0.529837125	-0.445570385	-0.013092653	1.742538548	2.94105743
-0.524775111	-0.446572232	0.025340957	1.741410153	2.912612135
-0.519871913	-0.447821696	0.065877837	1.741207367	2.882508094
-0.515317253	-0.449177518	0.108203772	1.742192804	2.850832447
-0.511361478	-0.450447882	0.151964467	1.74465854	2.817689926
-0.508318867	-0.45138971	0.196765325	1.748922919	2.783208971
-0.506538185	-0.451740263	0.242172856	1.755322691	2.747550444
-0.506320817	-0.451300927	0.287719088	1.764197815	2.710920444
-0.506320817	-0.451300927	0.287719088	1.764197815	2.710920444
-0.507164234	-0.449471002	0.329240951	1.774977415	2.675884743
-0.507770412	-0.446272571	0.363446901	1.786486593	2.644662237
-0.507595841	-0.442124799	0.391025853	1.798173295	2.617062065
-0.506581791	-0.436979677	0.412626041	1.809570616	2.59287613
-0.504998608	-0.430473836	0.428826961	1.820300217	2.571898326
-0.503305266	-0.422067524	0.440122761	1.830059934	2.553950112
-0.501995032	-0.411198789	0.446914729	1.838599366	2.538910164
-0.501447767	-0.397431812	0.449510296	1.845689398	2.526744298
-0.501856297	-0.380531773	0.448126282	1.851092921	2.517530644
-0.503249282	-0.360443796	0.442894621	1.854544417	2.511474211
-0.505560982	-0.337225807	0.433869515	1.855745523	2.508905018
-0.508693238	-0.310990447	0.42103576	1.85438152	2.510255631
-0.512551656	-0.281875034	0.404318938	1.850159129	2.516017991
-0.517061718	-0.250035903	0.383599577	1.842859139	2.526685954
-0.522174406	-0.215662	0.358736169	1.832390611	2.542696371
-0.527867688	-0.179012072	0.329608296	1.818830959	2.564383823
-0.534147092	-0.140500503	0.296208917	1.80244066	2.591959453
-0.541046924	-0.100914986	0.258871268	1.783650738	2.625515009
-0.548633131	-0.062056293	0.218922263	1.763029778	2.665044713
-0.55700907	-0.028878813	0.180842532	1.741240813	2.71047437
-0.55700907	-0.028878813	0.180842532	1.741240813	2.71047437
-0.56443144	-0.014506474	0.158488124	1.720228766	2.756777657
-0.568921293	-0.025769393	0.160025513	1.701165454	2.798897497
-0.570257556	-0.052351539	0.175559143	1.683743408	2.836503773
-0.568270345	-0.082966399	0.194131964	1.667702512	2.86937467
-0.5628334	-0.112221498	0.210600337	1.652848961	2.897359325
-0.553864211	-0.137852239	0.222883541	1.639060427	2.920355858
-0.541330532	-0.158820816	0.230081745	1.626285047	2.938298047
-0.525263646	-0.174602435	0.231784867	1.614538163	2.951147073
-0.505780048	-0.184912394	0.227827456	1.603898973	2.958886412
-0.483114617	-0.189586248	0.218204768	1.594508365	2.9615188
-0.457670083	-0.188518521	0.203060159	1.586568743	2.959064684
-0.430089665	-0.181631314	0.182721877	1.580346318	2.951561885
-0.40136216	-0.168876171	0.15780185	1.576175975	2.93906642
-0.372973068	-0.150307447	0.129408621	1.574468293	2.921654618
-0.347129405	-0.12633011	0.099605835	1.575717512	2.89942691
-0.327108277	-0.098374684	0.072420788	1.580508007	2.872514037
-0.317659226	-0.070493549	0.055830119	1.589515073	2.841086978
-0.324621859	-0.049951943	0.061961887	1.603493268	2.805373004
-0.352225945	-0.037034671	0.094207915	1.623242175	2.765682264
-0.400117741	-0.023585064	0.142813079	1.649534733	2.722453383
-0.400117741	-0.023585064	0.142813079	1.649534733	2.722453383
-0.459105664	-0.008566011	0.19497864	1.67902994	2.680608243
-0.517941869	0.004784598	0.242104621	1.70705538	2.644533834
-0.572649231	0.015026632	0.28314175	1.732303937	2.614219278
-0.621252496	0.021710732	0.317902413	1.753757507	2.589555279
-0.662678123	0.024896613	0.346433116	1.770713483	2.570315071
-0.696289878	0.024869164	0.368836176	1.78277685	2.556156539
-0.721688278	0.022003369	0.385213343	1.789815138	2.546653044
-0.738623119	0.016705459	0.395649106	1.791882775	2.541350802
-0.746960153	0.009394009	0.400208068	1.789131313	2.539839602
-0.746679215	0.00050545	0.398937254	1.781726735	2.541817864
-0.737897043	-0.009480499	0.391869945	1.769791699	2.547135576
-0.720917363	-0.019992328	0.379029723	1.753381807	2.555807008
-0.696319097	-0.030284469	0.360434266	1.732495644	2.567994318
-0.665103015	-0.039301671	0.336098774	1.707111759	2.583969914
-0.628924318	-0.045463899	0.306039148	1.677242993	2.604068653
-0.590421291	-0.046364206	0.270275219	1.642999421	2.628641012
-0.553534623	-0.038489888	0.228835055	1.604655329	2.658015808
-0.52339411	-0.017401437	0.181764634	1.562722606	2.692477064
-0.505105554	0.020912634	0.129181254	1.518042621	2.73225547
-0.501739303	0.067625882	0.081528483	1.471921861	2.77753192
-0.501739303	0.067625882	0.081528483	1.471921861	2.77753192
-0.512950477	0.010958353	0.145327892	1.430400026	2.823684934
-0.532628889	-0.045767288	0.207973572	1.397705708	2.86596564
-0.555510889	-0.099989301	0.262466407	1.373328439	2.90374495
-0.578606087	-0.15166685	0.306868451	1.356410224	2.936533692
-0.600148485	-0.200827719	0.340798556	1.345789234	2.963945683
-0.619050361	-0.247526942	0.364763548	1.340100653	2.985678433
-0.634636262	-0.291835868	0.379734205	1.337931492	3.001503137
-0.646518637	-0.333832976	0.386840857	1.337992527	3.011259587
-0.654551241	-0.37358912	0.387163709	1.33926385	3.014853627
-0.658839018	-0.411136535	0.381612979	1.341088517	3.012255982
-0.659815296	-0.446396635	0.370887903	1.34321179	3.003501986
-0.658442988	-0.479004251	0.355498572	1.345776474	2.988692277
-0.656677829	-0.50788877	0.335836978	1.349286127	2.967994931
-0.658298252	-0.530507662	0.31228908	1.354543615	2.941649966
-0.668915696	-0.542917403	0.28538178	1.36256847	2.909977793
-0.692156983	-0.543682445	0.255952544	1.374495275	2.873394076
-0.727160975	-0.536456373	0.225310988	1.39145611	2.832435085
-0.7725938	-0.525977994	0.195330188	1.414449632	2.787800397
-0.828923133	-0.515654305	0.168371276	1.444193993	2.740424695
-0.897938991	-0.507656642	0.146949972	1.480948423	2.691599053
-0.897938991	-0.507656642	0.146949972	1.480948423	2.691599053
-0.975966492	-0.503153406	0.134403024	1.519420186	2.645798544
-1.055404928	-0.500904972	0.129954093	1.553372483	2.60585604
-1.132924072	-0.499166177	0.130375673	1.581619972	2.571048643
-1.205969323	-0.496766388	0.133344876	1.603649597	2.540480024
-1.272665071	-0.492961232	0.137332223	1.619464766	2.513102036
-1.331671969	-0.487278905	0.141391965	1.629427289	2.487782912
-1.382057502	-0.47941076	0.144980291	1.634093302	2.46340925
-1.423200135	-0.4691425	0.147827941	1.634055087	2.439000529
-1.454727642	-0.456312496	0.149860176	1.629802971	2.413816549
-1.476484365	-0.440786367	0.151151494	1.621615002	2.387446989
-1.488522075	-0.422441054	0.151904923	1.609475308	2.359880525
-1.491110611	-0.40115487	0.152449405	1.593021491	2.331552549
-1.484765819	-0.376802589	0.153251576	1.571529588	2.303363392
-1.470292788	-0.349257144	0.154939967	1.543959364	2.276646008
-1.448841279	-0.318402631	0.158339622	1.509092756	2.253053967
-1.421966708	-0.284167129	0.164511887	1.465785909	2.234356534
-1.391683304	-0.246586239	0.174782831	1.413310531	2.22217918
-1.360486535	-0.20590142	0.190712997	1.351716053	2.217786525
-1.331313658	-0.162664812	0.213888846	1.282174541	2.222005937
-1.307414212	-0.117755071	0.245281106	1.2074169	2.235314311
-1.307414212	-0.117755071	0.245281106	1.2074169	2.235314311
-1.293653813	-0.074489583	0.279383812	1.137572025	2.255642137
-1.289589619	-0.034939405	0.307514706	1.0809479	2.27935591
-1.291332444	0.001431561	0.325835579	1.038226173	2.304930331
-1.295775819	0.035015691	0.333009632	1.008039032	2.331350253
-1.300510973	0.065995397	0.330241501	0.987154248	2.357871232
-1.303709351	0.094302307	0.320470073	0.971333848	2.383893232
-1.304018798	0.119515426	0.307322704	0.95643709	2.408901394
-1.300489474	0.140634374	0.294545602	0.939160028	2.432447248
-1.292532721	0.155819343	0.285980489	0.917270279	2.454153568
-1.279912878	0.162907867	0.28507809	0.889548132	2.473731394
-1.262773222	0.161610449	0.292830428	0.855658956	2.491001536
-1.241700165	0.154359311	0.307031211	0.816082081	2.505916161
-1.217832855	0.143935817	0.324686227	0.772157566	2.518578797
-1.193025633	0.132046248	0.343356424	0.726305645	2.529263159
-1.170061577	0.119636416	0.360560451	0.682498121	2.538432514
-1.152881643	0.107560388	0.37262086	0.646944504	2.546761916
-1.146713767	0.09714705	0.374402071	0.627882983	2.555165753
-1.157864133	0.090486055	0.362789369	0.631565626	2.564832647
-1.19289459	0.090075684	0.340963232	0.657463952	2.577268749
-1.257229282	0.097593739	0.315117418	0.701329514	2.594348321
-1.257229282	0.097593739	0.315117418	0.701329514	2.594348321
-1.344084141	0.110390769	0.293286766	0.75337102	2.61467902
-1.437596136	0.122325844	0.279665972	0.804308669	2.634406878
-1.529763497	0.129920775	0.273338485	0.852077098	2.651928489
-1.615240563	0.13239692	0.272513727	0.895397495	2.665732701
-1.690509773	0.130838503	0.274906116	0.933371497	2.674439253
-1.753237124	0.126684041	0.278704187	0.96534646	2.676829053
-1.801851056	0.120836534	0.283080102	0.990851429	2.671866089
-1.83528678	0.113543519	0.288080559	1.009552522	2.658712555
-1.852839713	0.104576561	0.294321823	1.021216924	2.636739543
-1.854090991	0.093459723	0.302700596	1.025684735	2.605535968
-1.838884708	0.079684345	0.314159476	1.022849866	2.564918326
-1.80734897	0.062875474	0.329529811	1.012651696	2.514943547
-1.75996294	0.042882736	0.349476525	0.995080577	2.455926873
-1.697682392	0.019808622	0.374537163	0.970203173	2.38846614
-1.622148861	-0.005975261	0.405217646	0.938218755	2.313473503
-1.536022514	-0.033770957	0.442111392	0.899565885	2.232215744
-1.443488367	-0.062430732	0.486031269	0.855110746	2.146366925
-1.350952188	-0.09021034	0.538155454	0.806461943	2.058086842
-1.267754097	-0.114831534	0.600154426	0.756462098	1.970168338
-1.206204329	-0.134384832	0.673861373	0.710106204	1.886376822
-1.206204329	-0.134384832	0.673861373	0.710106204	1.886376822
-1.181371513	-0.151211711	0.676534337	0.754036968	1.817843397
-1.190596836	-0.171610998	0.662422399	0.828211026	1.771163129
-1.221740476	-0.198553825	0.661957165	0.894060577	1.744929946
-1.264834792	-0.231821228	0.669698668	0.949008312	1.736648826
-1.312579627	-0.269634847	0.68086245	0.992569565	1.742241593
-1.359866664	-0.310091897	0.692014702	1.026357724	1.756311327
-1.403172168	-0.351770886	0.701024359	1.053114387	1.773161338
-1.440090377	-0.393827573	0.706804199	1.075493024	1.787900193
-1.469029224	-0.435914516	0.709070425	1.095249252	1.797105552
-1.489033016	-0.478074237	0.708151282	1.112900346	1.799068626
-1.499701187	-0.520643959	0.704826131	1.127611439	1.793887713
-1.501189541	-0.564163065	0.700185023	1.137113482	1.783593416
-1.494300468	-0.609252808	0.695495383	1.137702117	1.772245983
-1.480694046	-0.656417725	0.692027685	1.124761999	1.765589834
-1.463287329	-0.705689457	0.690708742	1.094513171	1.769688196
-1.446940026	-0.756010311	0.691237665	1.047035027	1.78884289
-1.439426807	-0.804359779	0.689618848	0.989916829	1.824499562
-1.452018083	-0.845310225	0.672847312	0.942913025	1.876032914
-1.497502554	-0.87317743	0.62220397	0.933343757	1.942213158
-1.584734594	-0.8876385	0.540852733	0.967701477	2.022156522
-1.584734594	-0.8876385	0.540852733	0.967701477	2.022156522
-1.703380619	-0.898018899	0.457885863	1.029394511	2.106235003
-1.831099812	-0.914229774	0.392673444	1.100260012	2.184038471
-1.957300733	-0.938713906	0.34588835	1.172729341	2.25409661
-2.07560547	-0.970366566	0.314822941	1.242811594	2.315458332
-2.181976682	-1.006806454	0.296042493	1.308110517	2.367425498
-2.27375452	-1.045545458	0.286372212	1.367154048	2.409445904
-2.349153961	-1.084481557	0.28323789	1.419085497	2.441071876
-2.406987125	-1.122033491	0.284711536	1.463485133	2.461947961
-2.446504517	-1.157120964	0.289444132	1.500254125	2.471811726
-2.467305979	-1.189102333	0.296581283	1.529535652	2.470500183
-2.469296933	-1.217721384	0.305704849	1.551661058	2.457958338
-2.452676845	-1.243083115	0.316816482	1.567113584	2.434248569
-2.417952269	-1.265664683	0.330367242	1.57650416	2.399560881
-2.365968698	-1.286361938	0.34733137	1.580554727	2.354225374
-2.297954492	-1.306567035	0.369313839	1.580085302	2.298730023
-2.215565929	-1.328263109	0.39866328	1.576001795	2.233750321
-2.12091469	-1.354104456	0.438527424	1.569282674	2.16020546
-2.016549443	-1.387427472	0.492734508	1.56096286	2.079376211
-1.905358564	-1.432123571	0.56531449	1.552105997	1.99317787
-1.790380948	-1.492322655	0.659376682	1.543704145	1.904868178


==> Compare/step-2.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.587394427	-0.445012524	-0.269675411	1.76753614	3.142283406
-0.587352719	-0.444856499	-0.269249632	1.767582099	3.141776821
-0.587350883	-0.444288143	-0.268048367	1.767724495	3.140331999
-0.587393907	-0.443308081	-0.266072504	1.767966528	3.137957061
-0.587488476	-0.441916665	-0.2633234	1.768312658	3.134660826
-0.587642842	-0.440114003	-0.259803005	1.768768615	3.130452816
-0.587866631	-0.437900006	-0.255514033	1.769341422	3.125343261
-0.58817062	-0.435274445	-0.250460177	1.770039414	3.119343112
-0.58856647	-0.432237026	-0.244646337	1.770872253	3.112464074
-0.58906646	-0.428787458	-0.238078876	1.771850948	3.104718626
-0.589683226	-0.424925526	-0.230765869	1.772987868	3.09612007
-0.59042952	-0.420651145	-0.222717351	1.774296751	3.086682581
-0.591318	-0.415964416	-0.213945551	1.775792711	3.076421266
-0.59236106	-0.410865655	-0.204465102	1.777492231	3.06535225
-0.593570707	-0.405355415	-0.19429323	1.779413146	3.053492763
-0.594958474	-0.399434499	-0.183449913	1.781574611	3.040861257
-0.59653538	-0.393103949	-0.171958016	1.783997046	3.027477539
-0.598311917	-0.386365045	-0.159843393	1.786702054	3.013362939
-0.600298069	-0.379219284	-0.147134971	1.789712301	2.998540505
-0.602503359	-0.371668365	-0.133864805	1.793051359	2.983035241
-0.604936898	-0.363714176	-0.120068108	1.796743481	2.966874395
-0.604936898	-0.363714176	-0.120068108	1.796743481	2.966874395
-0.607275182	-0.355934942	-0.106857265	1.800471351	2.951542098
-0.609182883	-0.348892572	-0.095266335	1.803882977	2.938447219
-0.610648134	-0.342579188	-0.085241786	1.806946306	2.927536418
-0.611660923	-0.336987427	-0.076733436	1.809631574	2.918759775
-0.612213109	-0.332110245	-0.069694971	1.811910729	2.912071715
-0.612298529	-0.327940731	-0.064084325	1.813756919	2.907431829
-0.61191319	-0.324471896	-0.059863938	1.815144084	2.904805526
-0.611055549	-0.321696433	-0.057000915	1.816046689	2.904164496
-0.609726892	-0.319606409	-0.055467094	1.816439659	2.905486936
-0.607931841	-0.318192894	-0.05523904	1.8162985	2.908757542
-0.605679007	-0.317445484	-0.056297941	1.815599645	2.913967248
-0.602981847	-0.317351686	-0.058629429	1.814320992	2.921112743
-0.599859769	-0.317896129	-0.062223277	1.812442621	2.930195785
-0.596339587	-0.319059552	-0.067072974	1.809947638	2.941222352
-0.592457419	-0.32081749	-0.073175115	1.806823119	2.954201685
-0.588261175	-0.323138587	-0.080528547	1.803061071	2.969145269
-0.583813816	-0.325982473	-0.089133174	1.798659386	2.986065817
-0.57919759	-0.329297119	-0.098988251	1.793622702	3.004976297
-0.574519451	-0.333015758	-0.110089917	1.787963151	3.025889046
-0.569917786	-0.33705362	-0.122427554	1.78170094	3.048815016
-0.569917786	-0.33705362	-0.122427554	1.78170094	3.048815016
-0.565452522	-0.340800018	-0.134651138	1.775063266	3.071628017
-0.560949594	-0.343798151	-0.145448802	1.768261188	3.092201395
-0.556236941	-0.346165895	-0.15483659	1.761305696	3.110501601
-0.55115077	-0.348011207	-0.162838448	1.754201617	3.126507521
-0.545541001	-0.34942757	-0.169485066	1.746949274	3.140208537
-0.539275439	-0.350491529	-0.174811943	1.739545756	3.151603037
-0.532243013	-0.351261963	-0.178856712	1.731985871	3.160697283
-0.524356641	-0.351780375	-0.181655864	1.724262875	3.167504564
-0.51555655	-0.352071032	-0.183241233	1.71636902	3.172044576
-0.505815169	-0.352139417	-0.183636633	1.708295965	3.174342989
-0.495145271	-0.351966892	-0.182855111	1.700035085	3.174431186
-0.483614075	-0.351498506	-0.180897144	1.691577692	3.172346125
-0.471367732	-0.350619354	-0.177749954	1.682915194	3.168130343
-0.458672769	-0.349112981	-0.173387911	1.674039206	3.161832073
-0.445979833	-0.346596699	-0.16777377	1.664941607	3.153505469
-0.433995315	-0.342448688	-0.160860345	1.655614579	3.143210955
-0.423675495	-0.335812706	-0.152592127	1.646050597	3.131015689
-0.415973694	-0.325850388	-0.142906408	1.636242409	3.116994147
-0.411373392	-0.312208446	-0.131733654	1.626182984	3.101228844
-0.409705842	-0.295202209	-0.118997153	1.615865441	3.083811198
-0.409705842	-0.295202209	-0.118997153	1.615865441	3.083811198
-0.410040952	-0.277256721	-0.106055074	1.605775753	3.066578799
-0.411164849	-0.260858981	-0.094331674	1.596405826	3.051195413
-0.412512109	-0.246454583	-0.083877034	1.587780676	3.037553296
-0.413781648	-0.234231247	-0.074741068	1.579920448	3.025556124
-0.414803528	-0.224253256	-0.066973198	1.572840481	3.015119855
-0.415478249	-0.216524652	-0.060620694	1.566551445	3.006173443
-0.415747868	-0.211021071	-0.055726487	1.561059514	2.99865942
-0.415581619	-0.207706901	-0.052327034	1.556366561	2.99253436
-0.414968629	-0.20654481	-0.050450599	1.552470351	2.987769211
-0.4139145	-0.207500706	-0.050116115	1.549364716	2.984349527
-0.412440351	-0.210545537	-0.051332605	1.54703971	2.982275566
-0.410583922	-0.215654406	-0.054099072	1.545481742	2.981562281
-0.408403092	-0.22280283	-0.05840471	1.544673692	2.982239174
-0.405983029	-0.231959052	-0.064229273	1.544595028	2.984350014
-0.403449851	-0.243069743	-0.071543412	1.545221934	2.987952404
-0.400997055	-0.256033059	-0.08030877	1.546527483	2.993117184
-0.398938511	-0.270645587	-0.090477506	1.548481867	2.999927654
-0.397817547	-0.286494114	-0.101990792	1.551052721	3.008478605
-0.398622407	-0.302742736	-0.114775529	1.554205551	3.018875159
-0.403096094	-0.317828492	-0.128738063	1.557904291	3.031231399
-0.403096094	-0.317828492	-0.128738063	1.557904291	3.031231399
-0.412236395	-0.328741318	-0.142935775	1.561482139	3.04424233
-0.424444305	-0.334867463	-0.156534709	1.564329987	3.056432076
-0.437844775	-0.33795998	-0.169542274	1.566484441	3.067650693
-0.450929632	-0.339429742	-0.181958059	1.567976564	3.077770498
-0.462779723	-0.340121625	-0.193774392	1.568831806	3.08668503
-0.472876735	-0.340502406	-0.204975732	1.569070156	3.094308015
-0.480926579	-0.340838129	-0.215537245	1.568706407	3.100572425
-0.486757912	-0.341296973	-0.225422899	1.567750509	3.10542963
-0.490269473	-0.342003418	-0.234583659	1.566207955	3.108848699
-0.491402875	-0.343065975	-0.242956789	1.564080178	3.110815839
-0.490128352	-0.344589352	-0.250467933	1.561364961	3.111333986
-0.486437442	-0.346675033	-0.25703803	1.558056869	3.110422544
-0.480339859	-0.349411755	-0.262596281	1.554147702	3.108117263
-0.471863829	-0.35285846	-0.267097382	1.549627009	3.104470242
-0.461061092	-0.357024765	-0.270536769	1.5444827	3.099550039
-0.448022477	-0.361851289	-0.272955651	1.538701792	3.093441866
-0.432928342	-0.36716999	-0.274431428	1.532271367	3.086247827
-0.416267123	-0.372509356	-0.275055445	1.525179802	3.078087178
-0.400351365	-0.375612466	-0.274900713	1.517418372	3.069096557
-0.395281508	-0.36652729	-0.273970059	1.508983324	3.059430126
-0.395281508	-0.36652729	-0.273970059	1.508983324	3.059430126
-0.400099406	-0.348243369	-0.27249742	1.500457763	3.050147969
-0.40622439	-0.331123005	-0.270741533	1.492422094	3.042090898
-0.412000266	-0.316909129	-0.268481481	1.484884707	3.035124564
-0.417065679	-0.306204365	-0.265350147	1.477848932	3.029127983
-0.421305654	-0.299221204	-0.26113422	1.471314388	3.023993926
-0.424699066	-0.295513305	-0.256197101	1.465278419	3.019629141
-0.427284531	-0.294158222	-0.251331843	1.459737539	3.015954464
-0.429154583	-0.294303557	-0.247222207	1.454688799	3.012904851
-0.43046075	-0.295364132	-0.244241619	1.450130997	3.010429351
-0.431424428	-0.296946287	-0.242518959	1.446065694	3.008491056
-0.432350048	-0.298753868	-0.242020115	1.442497974	3.007067034
-0.433634837	-0.300545219	-0.242581664	1.439436934	3.006148278
-0.435765579	-0.302146892	-0.243900557	1.436895868	3.005739661
-0.439290932	-0.303527929	-0.245487393	1.434892146	3.005859917
-0.444765483	-0.304919263	-0.246602556	1.433446789	3.006541656
-0.452681122	-0.306883054	-0.246254836	1.432583753	3.007831393
-0.463417287	-0.310146935	-0.24341602	1.432328937	3.009789614
-0.477232	-0.315201706	-0.237431028	1.432708957	3.012490847
-0.494286739	-0.322075836	-0.228217218	1.43374973	3.016023737
-0.514681292	-0.33049883	-0.21606468	1.435474916	3.020491118
-0.514681292	-0.33049883	-0.21606468	1.435474916	3.020491118
-0.536416057	-0.338596581	-0.20216611	1.437361014	3.024689158
-0.556869661	-0.344587017	-0.188064747	1.438830161	3.02726773
-0.57539546	-0.348390795	-0.174346708	1.439832135	3.028124828
-0.591569529	-0.350001037	-0.161330321	1.44033145	3.027171325
-0.605110217	-0.349431412	-0.149195791	1.440304997	3.024330658
-0.615830875	-0.346699364	-0.138047259	1.439740295	3.01953861
-0.623611698	-0.341821299	-0.127944411	1.438634251	3.012743208
-0.628382774	-0.334811811	-0.118919406	1.436992375	3.00390472
-0.630113925	-0.325684242	-0.110986215	1.434828401	2.992995789
-0.628808883	-0.314451678	-0.104145707	1.432164286	2.980001684
-0.624502422	-0.301128105	-0.098388137	1.429030587	2.964920709
-0.617259702	-0.285729765	-0.093693781	1.42546723	2.947764765
-0.607177496	-0.268276886	-0.090031921	1.421524698	2.92856009
-0.594387203	-0.248796214	-0.0873579	1.417265685	2.907348199
-0.579059826	-0.227325391	-0.085607134	1.412767291	2.884187035
-0.561413272	-0.203922106	-0.084682896	1.408123833	2.859152382
-0.541722577	-0.178688138	-0.084427261	1.403450351	2.832339543
-0.520333879	-0.151854248	-0.084528573	1.398886905	2.803865347
-0.497683083	-0.124239989	-0.084050482	1.394603697	2.773870513
-0.474319863	-0.101230342	-0.077440069	1.390807002	2.742522449
-0.474319863	-0.101230342	-0.077440069	1.390807002	2.742522449
-0.453052689	-0.09454592	-0.054926352	1.38802028	2.712264357
-0.435890438	-0.093123695	-0.029788555	1.386484571	2.685308754
-0.422285174	-0.092105582	-0.007100356	1.386011155	2.661521697
-0.411696348	-0.091036227	0.01247044	1.386410982	2.6407737
-0.403624234	-0.089981684	0.02880442	1.387501742	2.622942288
-0.397636063	-0.089080411	0.041898677	1.389114372	2.607914539
-0.393382589	-0.088455503	0.051787552	1.391098665	2.595589564
-0.390606097	-0.088192791	0.05852192	1.393327795	2.585880813
-0.389142547	-0.088338806	0.062163853	1.39570171	2.578718144
-0.388920618	-0.088906715	0.062787566	1.398149461	2.574049546
-0.389959567	-0.089886671	0.060484939	1.400630562	2.571842459
-0.392366647	-0.091261032	0.055376784	1.403135516	2.572084625
-0.396333672	-0.093028719	0.047633627	1.405685595	2.574784443
-0.402131442	-0.095248031	0.037513993	1.408331938	2.579970812
-0.410100229	-0.098114745	0.025435197	1.411153967	2.587692502
-0.42063488	-0.102099424	0.012099104	1.414257093	2.598017069
-0.434164267	-0.108148083	-0.001323282	1.417769674	2.611029412
-0.451126846	-0.117807179	-0.013085716	1.421839188	2.626830011
-0.471945962	-0.132839284	-0.021269223	1.426627655	2.645532961
-0.497009167	-0.154229511	-0.024789041	1.432306403	2.667263855
-0.497009167	-0.154229511	-0.024789041	1.432306403	2.667263855
-0.524172888	-0.179002946	-0.023891662	1.438175834	2.689741816
-0.5506159	-0.202814825	-0.020438074	1.443265716	2.710503689
-0.575781658	-0.22443647	-0.015892061	1.447377384	2.729416748
-0.599247392	-0.243266301	-0.011020091	1.450352718	2.74637142
-0.620695424	-0.258992584	-0.006248649	1.452067334	2.761279517
-0.639891169	-0.271443886	-0.001828904	1.452425222	2.774072759
-0.656666872	-0.280522961	0.002086197	1.451354744	2.784701513
-0.670909916	-0.286176496	0.005403834	1.44880587	2.793133727
-0.682554674	-0.288381239	0.00807186	1.444748541	2.799354008
-0.691577099	-0.287138574	0.01006936	1.439172077	2.803362838
-0.697991492	-0.282474511	0.011403701	1.432085565	2.805175886
-0.701849035	-0.274444533	0.012113143	1.42351922	2.804823415
-0.70323781	-0.263144645	0.012276083	1.413526726	2.802349757
-0.702284129	-0.248732276	0.012030391	1.402188582	2.797812848
-0.699155027	-0.23146469	0.011610311	1.389616507	2.791283811
-0.694061825	-0.211769626	0.01141552	1.375958934	2.78284658
-0.687264613	-0.190373635	0.012137668	1.361407587	2.772597568
-0.679077501	-0.168516064	0.014972289	1.346205058	2.760645396
-0.669874332	-0.148201986	0.021869278	1.33065312	2.747110698
-0.660094435	-0.132131264	0.035459209	1.31512127	2.732126038
-0.660094435	-0.132131264	0.035459209	1.31512127	2.732126038
-0.651353094	-0.122710906	0.055657391	1.300919903	2.717313387
-0.644659396	-0.118341304	0.078495233	1.288847227	2.704091383
-0.639614978	-0.116345515	0.101387757	1.278566603	2.692316523
-0.635849639	-0.115019666	0.122721209	1.269753208	2.681863545
-0.63302888	-0.113355426	0.141573525	1.262104848	2.672624196
-0.630859982	-0.110746833	0.157419777	1.25535044	2.664506251
-0.629096761	-0.106811876	0.169952891	1.249256409	2.657432754
-0.627543157	-0.101296421	0.178987056	1.243631411	2.651341419
-0.626055851	-0.094023395	0.184406483	1.238329849	2.646184162
-0.624546081	-0.084865784	0.186137804	1.233254651	2.641926738
-0.622980863	-0.073732482	0.184134981	1.228359725	2.63854844
-0.62138378	-0.060561551	0.178371091	1.223652432	2.636041868
-0.619835517	-0.045318091	0.168834167	1.219196318	2.634412741
-0.618474329	-0.027995295	0.155525682	1.215114229	2.633679784
-0.617496609	-0.008618087	0.138461299	1.211591759	2.633874701
-0.617157705	0.012749407	0.117675458	1.208880809	2.63504227
-0.617773108	0.03597627	0.093246673	1.207302735	2.637240622
-0.619719998	0.059503186	0.066658219	1.207250231	2.640541755
-0.623438958	0.03310078	0.088041266	1.209186671	2.645032384
-0.629435366	-0.00192539	0.115974859	1.213641174	2.650815206


==> Compare/step-3.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.588462713	-0.444118196	-0.270315004	1.767565871	3.14289327
-0.588462854	-0.444059428	-0.270189827	1.767589666	3.142749999
-0.588475069	-0.443873303	-0.269821024	1.76766148	3.142326899
-0.588499632	-0.443559811	-0.269208657	1.767781511	3.141624179
-0.588536969	-0.443118921	-0.268352829	1.767950068	3.140642107
-0.588587655	-0.442550585	-0.267253687	1.76816758	3.139381018
-0.58865241	-0.441854738	-0.265911431	1.768434586	3.137841308
-0.588732083	-0.441031303	-0.264326319	1.768751744	3.13602344
-0.588827651	-0.440080189	-0.262498677	1.769119823	3.133927941
-0.588940198	-0.439001301	-0.260428907	1.769539708	3.131555408
-0.589070913	-0.437794534	-0.258117501	1.770012398	3.128906506
-0.589221067	-0.436459785	-0.255565049	1.770539006	3.125981974
-0.589392006	-0.434996952	-0.252772257	1.771120756	3.122782622
-0.589585134	-0.433405934	-0.249739953	1.771758987	3.119309343
-0.5898019	-0.431686641	-0.246469106	1.772455148	3.115563105
-0.590043784	-0.429838993	-0.242960838	1.773210796	3.111544964
-0.590312286	-0.427862922	-0.239216435	1.774027602	3.107256065
-0.590608911	-0.425758375	-0.235237364	1.774907339	3.102697646
-0.590935157	-0.423525317	-0.231025281	1.775851888	3.097871043
-0.591292512	-0.421163728	-0.226582047	1.776863231	3.092777698
-0.591682434	-0.418673611	-0.22190974	1.77794345	3.087419164
-0.591682434	-0.418673611	-0.22190974	1.77794345	3.087419164
-0.592123134	-0.4162219	-0.217387687	1.779091085	3.082304335
-0.592628189	-0.413975491	-0.213392847	1.780301124	3.077938398
-0.593193064	-0.411934361	-0.209923482	1.78157054	3.074317826
-0.593814404	-0.410098512	-0.20697737	1.782896511	3.071439615
-0.594489931	-0.408467978	-0.204551915	1.784276403	3.069301305
-0.595218359	-0.407042841	-0.20264424	1.785707763	3.067901008
-0.595999338	-0.405823236	-0.201251242	1.787188318	3.067237422
-0.596833413	-0.404809358	-0.20036964	1.788715967	3.067309846
-0.597722006	-0.404001467	-0.199995991	1.790288781	3.068118188
-0.598667412	-0.403399895	-0.200126692	1.791905003	3.069662966
-0.599672815	-0.403005047	-0.200757965	1.793563055	3.071945303
-0.600742311	-0.402817407	-0.201885823	1.795261543	3.074966921
-0.601880957	-0.402837537	-0.203506015	1.796999269	3.078730122
-0.60309483	-0.403066087	-0.205613959	1.798775239	3.083237771
-0.604391103	-0.403503787	-0.208204646	1.800588684	3.088493269
-0.605778144	-0.404151457	-0.211272536	1.802439071	3.094500519
-0.607265632	-0.40501	-0.214811422	1.804326127	3.1012639
-0.608864693	-0.406080401	-0.218814276	1.806249855	3.108788219
-0.610588069	-0.407363724	-0.223273069	1.808210557	3.117078676
-0.612450303	-0.408861099	-0.228178569	1.810208851	3.126140815
-0.612450303	-0.408861099	-0.228178569	1.810208851	3.126140815
-0.614312107	-0.410367017	-0.233018432	1.812099889	3.135178112
-0.616006621	-0.411675649	-0.237298616	1.813739057	3.143384568
-0.617512817	-0.41278543	-0.241034983	1.815127426	3.15075262
-0.618815731	-0.413691641	-0.244241492	1.816265891	3.157275891
-0.619906801	-0.414386254	-0.246929986	1.817155204	3.162949126
-0.620784136	-0.414857816	-0.249110012	1.817796	3.167768138
-0.621452719	-0.415091394	-0.250788652	1.818188818	3.171729761
-0.621924519	-0.415068587	-0.251970371	1.818334119	3.174831817
-0.62221852	-0.41476765	-0.252656872	1.81823231	3.177073084
-0.622360597	-0.414163745	-0.252846938	1.817883749	3.178453278
-0.622383242	-0.413229387	-0.252536277	1.817288766	3.178973032
-0.622325066	-0.411935118	-0.251717342	1.816447668	3.178633893
-0.622230061	-0.410250441	-0.250379135	1.815360752	3.177438318
-0.622146593	-0.408145057	-0.248507001	1.814028309	3.175389679
-0.622126128	-0.405590378	-0.246082402	1.812450633	3.172492275
-0.622221726	-0.402561265	-0.243082706	1.810628027	3.16875135
-0.62248639	-0.399037898	-0.239480999	1.808560802	3.164173116
-0.622971375	-0.395007613	-0.235245969	1.806249285	3.158764786
-0.623724605	-0.390466526	-0.230341914	1.803693816	3.152534615
-0.624789338	-0.385420714	-0.224728936	1.800894752	3.145491944
-0.624789338	-0.385420714	-0.224728936	1.800894752	3.145491944
-0.626125645	-0.380296029	-0.218939716	1.798013227	3.138411656
-0.627576976	-0.375566059	-0.213561946	1.795210842	3.132054044
-0.629031108	-0.37129539	-0.20863345	1.792488362	3.126408434
-0.630402768	-0.367525678	-0.204188934	1.789846108	3.121465485
-0.631628764	-0.364281164	-0.200259368	1.78728395	3.117217244
-0.632664159	-0.361573054	-0.196871478	1.784801296	3.11365719
-0.63347939	-0.359402816	-0.194047348	1.782397094	3.110780264
-0.634058228	-0.357764546	-0.191804137	1.780069831	3.108582896
-0.634396439	-0.356646525	-0.190153875	1.777817543	3.107063026
-0.634501034	-0.35603215	-0.189103305	1.775637826	3.1062201
-0.634390021	-0.355900323	-0.188653756	1.773527855	3.106055079
-0.634092604	-0.356225413	-0.18880099	1.771484402	3.10657042
-0.633649761	-0.356976874	-0.189535014	1.769503869	3.107770055
-0.633115164	-0.358118587	-0.190839814	1.767582309	3.109659361
-0.632556365	-0.359608047	-0.192692979	1.765715469	3.112245124
-0.632056153	-0.361395518	-0.195065178	1.763898825	3.115535483
-0.631713931	-0.363423369	-0.197919436	1.762127623	3.11953988
-0.63164684	-0.36562591	-0.201210142	1.760396924	3.124268991
-0.631990304	-0.367930175	-0.20488171	1.758701651	3.129734656
-0.632897494	-0.370258229	-0.208866775	1.757036638	3.135949803
-0.632897494	-0.370258229	-0.208866775	1.757036638	3.135949803
-0.634372439	-0.372251934	-0.212805227	1.755413395	3.142245821
-0.636177351	-0.37369514	-0.21642537	1.753852574	3.147933625
-0.638129866	-0.374709967	-0.219779701	1.75236186	3.152997836
-0.64007106	-0.375399468	-0.222917459	1.750947865	3.157425255
-0.641867586	-0.375845716	-0.225884365	1.749616204	3.16120477
-0.643411923	-0.376110184	-0.228721974	1.748371542	3.16432727
-0.644621529	-0.376235513	-0.231466739	1.747217654	3.166785582
-0.645437538	-0.376247971	-0.234148828	1.746157461	3.168574406
-0.645823443	-0.376160113	-0.236790777	1.745193068	3.169690273
-0.645764014	-0.375973381	-0.239405963	1.744325792	3.170131501
-0.645264588	-0.375680525	-0.241996885	1.743556186	3.169898178
-0.644350768	-0.375267887	-0.244553185	1.742884057	3.168992133
-0.643068468	-0.374717691	-0.247049311	1.742308471	3.167416936
-0.641484222	-0.374010566	-0.249441695	1.741827763	3.165177897
-0.639685542	-0.373128629	-0.251665316	1.741439537	3.162282074
-0.637781075	-0.372059482	-0.253629566	1.741140656	3.158738295
-0.635900206	-0.370801381	-0.255213495	1.740927234	3.154557185
-0.63419168	-0.369369531	-0.256260904	1.740794621	3.1497512
-0.632820844	-0.36780272	-0.256576509	1.740737381	3.144334675
-0.631965182	-0.36616824	-0.255925503	1.740749268	3.138323875
-0.631965182	-0.36616824	-0.255925503	1.740749268	3.138323875
-0.631764733	-0.364696052	-0.254429598	1.740740887	3.13234203
-0.632088108	-0.363512164	-0.252571927	1.740630505	3.126990699
-0.632737861	-0.362533071	-0.250624001	1.74042255	3.122256021
-0.633550053	-0.361668055	-0.248831905	1.740121169	3.118125281
-0.634390829	-0.360832143	-0.247406784	1.739730217	3.114586943
-0.635152742	-0.35995254	-0.2465221	1.739253239	3.111630691
-0.635751355	-0.35897078	-0.2463149	1.738693459	3.109247451
-0.636122382	-0.357842737	-0.246888674	1.738053769	3.107429415
-0.636219466	-0.356538106	-0.248316111	1.737336725	3.10617006
-0.636012628	-0.355040408	-0.25064065	1.736544541	3.105464161
-0.635487403	-0.353348464	-0.253875882	1.735679088	3.105307799
-0.634644685	-0.351480475	-0.258001626	1.734741897	3.105698367
-0.633501326	-0.34948271	-0.262954646	1.733734159	3.106634564
-0.632091597	-0.347446516	-0.268610181	1.732656736	3.108116396
-0.630469676	-0.345540333	-0.274747441	1.731510166	3.110145162
-0.62871337	-0.344065787	-0.280989789	1.73029467	3.112723443
-0.626929388	-0.343534321	-0.286722833	1.729010174	3.115855084
-0.625260435	-0.344683966	-0.29107055	1.727656313	3.119545171
-0.623894332	-0.348214643	-0.293150862	1.726232457	3.12380001
-0.623074859	-0.354249158	-0.292603785	1.724737721	3.128627097
-0.623074859	-0.354249158	-0.292603785	1.724737721	3.128627097
-0.622940626	-0.361379563	-0.290046638	1.723306999	3.133361712
-0.623320168	-0.367969549	-0.286625899	1.722076015	3.137329133
-0.624030169	-0.37359537	-0.282942718	1.721044981	3.140523421
-0.624880999	-0.378132396	-0.27930644	1.720214134	3.142939601
-0.625687077	-0.381592208	-0.275887125	1.719583771	3.144573623
-0.626276151	-0.384043518	-0.272785356	1.719154271	3.145422328
-0.6264965	-0.385572839	-0.27006435	1.718926117	3.145483427
-0.626221841	-0.386264031	-0.267765513	1.718899908	3.144755486
-0.625354272	-0.386187374	-0.265916413	1.719076369	3.143237911
-0.623825848	-0.385393692	-0.26453509	1.71945635	3.140930951
-0.621599444	-0.383911071	-0.263632465	1.720040826	3.1378357
-0.618669414	-0.38174283	-0.263213722	1.720830885	3.133954105
-0.61506235	-0.378865975	-0.263279087	1.721827717	3.12928899
-0.610838049	-0.375229833	-0.26382424	1.723032585	3.123844076
-0.606090452	-0.370754926	-0.264840505	1.724446808	3.117624018
-0.600948101	-0.365332499	-0.266314875	1.72607172	3.110634442
-0.595573267	-0.358825454	-0.268229959	1.727908638	3.102882002
-0.590158758	-0.351071669	-0.270563877	1.729958814	3.094374433
-0.584921381	-0.341890645	-0.273290164	1.732223387	3.085120623
-0.580091639	-0.331093888	-0.276377728	1.734703333	3.0751307
-0.580091639	-0.331093888	-0.276377728	1.734703333	3.0751307
-0.576173185	-0.319756577	-0.279393549	1.737153489	3.065332838
-0.573328128	-0.30922977	-0.281951567	1.739324821	3.056640001
-0.571313405	-0.299707717	-0.28408583	1.741213144	3.04904116
-0.569931257	-0.291344646	-0.285826988	1.742815304	3.042526146
-0.569023913	-0.287206593	-0.28425581	1.744129094	3.037085759
-0.568467999	-0.288240135	-0.278540062	1.745153171	3.032711862
-0.568169569	-0.288952285	-0.27425961	1.745887002	3.029397478
-0.568060057	-0.289357293	-0.271463683	1.746330807	3.027136856
-0.568093216	-0.289467074	-0.270183538	1.746485527	3.025925532
-0.568242965	-0.289292347	-0.270433482	1.746352797	3.025760371
-0.568502101	-0.288848789	-0.272206026	1.745934937	3.026639594
-0.568881792	-0.28818228	-0.275447152	1.745234954	3.028562781
-0.569411887	-0.287537627	-0.27988729	1.744256553	3.03153086
-0.570142055	-0.289101264	-0.283297466	1.74300417	3.035546084
-0.571143902	-0.29585076	-0.282637685	1.741483009	3.040611981
-0.572514208	-0.304901239	-0.280707263	1.739699098	3.046733295
-0.574379512	-0.315422668	-0.278222941	1.737659354	3.053915912
-0.576902195	-0.327188578	-0.27526408	1.73537166	3.062166771
-0.580287992	-0.340011447	-0.271829752	1.732844962	3.071493769
-0.584794204	-0.35367286	-0.267900371	1.730089367	3.081905647
-0.584794204	-0.35367286	-0.267900371	1.730089367	3.081905647
-0.59005475	-0.366708052	-0.263855337	1.72731601	3.092314713
-0.595395315	-0.377885129	-0.260117876	1.724718907	3.101619493
-0.600648236	-0.387313643	-0.256721983	1.722284645	3.109809876
-0.60564307	-0.39511656	-0.253694389	1.720001448	3.116877484
-0.610213091	-0.401421921	-0.251056366	1.717859261	3.122815554
-0.614201245	-0.406355658	-0.248824945	1.715849828	3.127618843
-0.617464674	-0.410036153	-0.247013821	1.713966764	3.131283549
-0.619877536	-0.412570746	-0.245634024	1.712205619	3.133807245
-0.621332274	-0.414053973	-0.244694424	1.710563941	3.135188833
-0.621739735	-0.414567133	-0.244202072	1.709041328	3.135428504
-0.621028596	-0.414178682	-0.24416239	1.707639479	3.134527715
-0.619144519	-0.412945074	-0.244579216	1.706362237	3.132489176
-0.61604936	-0.410911728	-0.245454662	1.705215628	3.129316847
-0.611720663	-0.408113914	-0.246788777	1.704207895	3.125015952
-0.606151646	-0.404577448	-0.248578915	1.703349523	3.119592993
-0.599351841	-0.40031912	-0.250818717	1.702653263	3.113055787
-0.591348559	-0.395346916	-0.253496486	1.702134142	3.105413509
-0.582189397	-0.389660143	-0.256592612	1.701809472	3.096676745
-0.571946039	-0.383249899	-0.260075373	1.701698847	3.086857567
-0.560719658	-0.376100854	-0.263893823	1.701824134	3.075969612
-0.560719658	-0.376100854	-0.263893823	1.701824134	3.075969612
-0.549805287	-0.368818474	-0.267516671	1.702015057	3.065119408
-0.540383936	-0.362035303	-0.27044713	1.702067481	3.055394068
-0.532406147	-0.355781496	-0.272666921	1.701956405	3.046780313
-0.525816361	-0.350092415	-0.27416283	1.701659826	3.039266031
-0.52055607	-0.345001181	-0.274931083	1.70115876	3.032840347
-0.51656748	-0.340529005	-0.274983435	1.700437262	3.027493675
-0.513797237	-0.336675397	-0.274353292	1.699482434	3.023217769
-0.512199806	-0.333411887	-0.273098669	1.69828445	3.020005766
-0.511740129	-0.330682661	-0.271298949	1.696836564	3.017852217
-0.512395331	-0.328412664	-0.269045123	1.695135137	3.016753118
-0.514155359	-0.326520095	-0.266426682	1.693179656	3.016705917
-0.517022598	-0.324928816	-0.263519645	1.690972765	3.017709528
-0.521010562	-0.323577574	-0.260378658	1.688520294	3.019764327
-0.526141924	-0.32242536	-0.257033642	1.685831295	3.022872138
-0.532446125	-0.321453633	-0.25348997	1.682918082	3.027036215
-0.539956873	-0.320666389	-0.249730911	1.679796266	3.032261212
-0.548709794	-0.320088708	-0.245721435	1.676484802	3.038553148
-0.558740424	-0.319764043	-0.241412934	1.673006018	3.045919361
-0.570082666	-0.319750395	-0.236748554	1.669385655	3.054368458
-0.582767754	-0.320115695	-0.231668839	1.66565289	3.063910257


==> Compare/step-4.txt <==
-0.588579519	-0.444020033	-0.270381811	1.767569443	3.142959272
-0.588567843	-0.444029848	-0.270375149	1.767569085	3.142952674
-0.588569356	-0.444010459	-0.270336398	1.767577596	3.142909601
-0.588575071	-0.443951309	-0.270220811	1.767603173	3.142781048
-0.58858501	-0.443852394	-0.270028395	1.767645833	3.142567024
-0.588599213	-0.443713712	-0.269759159	1.767705603	3.142267545
-0.588617734	-0.443535255	-0.269413118	1.767782525	3.141882634
-0.588640642	-0.443317016	-0.268990289	1.76787665	3.141412319
-0.588668021	-0.443058984	-0.268490695	1.767988041	3.140856636
-0.58869997	-0.442761149	-0.267914364	1.768116771	3.140215624
-0.588736599	-0.442423498	-0.267261327	1.768262927	3.139489332
-0.588778036	-0.442046016	-0.266531623	1.768426606	3.138677812
-0.588824419	-0.441628688	-0.265725296	1.768607915	3.137781126
-0.5888759	-0.441171498	-0.264842397	1.768806975	3.136799339
-0.58893264	-0.440674429	-0.263882982	1.769023916	3.135732525
-0.588994815	-0.440137461	-0.262847117	1.769258881	3.134580764
-0.58906261	-0.439560578	-0.261734874	1.769512023	3.133344142
-0.589136218	-0.438943759	-0.260546336	1.769783507	3.132022753
-0.589215843	-0.438286985	-0.259281593	1.770073508	3.130616698
-0.589301699	-0.437590236	-0.257940747	1.770382214	3.129126085
-0.589394003	-0.436853495	-0.256523909	1.770709824	3.127551028
-0.589492983	-0.43607674	-0.255031204	1.771056545	3.12589165
-0.589492983	-0.43607674	-0.255031204	1.771056545	3.12589165
-0.589607611	-0.435312255	-0.253582616	1.771421987	3.124308436
-0.589746241	-0.434612351	-0.252298065	1.771805402	3.122961564
-0.589908283	-0.433977053	-0.251177529	1.77220649	3.121850747
-0.590093278	-0.433406392	-0.250220922	1.77262497	3.120975746
-0.590300897	-0.432900398	-0.2494281	1.773060581	3.120336376
-0.590530936	-0.432459104	-0.248798862	1.773513083	3.119932505
-0.590783315	-0.432082548	-0.248332957	1.773982253	3.119764055
-0.591058072	-0.431770769	-0.248030079	1.774467887	3.119831001
-0.591355364	-0.431523812	-0.247889878	1.774969803	3.120133372
-0.591675466	-0.431341728	-0.24791195	1.775487835	3.120671254
-0.592018771	-0.43122457	-0.248095846	1.776021838	3.121444782
-0.592385793	-0.431172397	-0.248441061	1.776571687	3.12245415
-0.592777165	-0.431185273	-0.248947043	1.777137275	3.123699603
-0.593193646	-0.431263267	-0.249613178	1.777718518	3.125181438
-0.593636121	-0.431406454	-0.250438798	1.778315348	3.126900006
-0.594105608	-0.431614911	-0.251423166	1.778927723	3.128855708
-0.594603259	-0.431888723	-0.252565479	1.779555618	3.131048998
-0.595130371	-0.432227978	-0.253864856	1.780199034	3.133480375
-0.59568839	-0.432632768	-0.255320335	1.78085799	3.13615039
-0.596278918	-0.433103188	-0.256930861	1.781532532	3.139059638
-0.596278918	-0.433103188	-0.256930861	1.781532532	3.139059638
-0.596855131	-0.433576202	-0.258529388	1.782173777	3.141954899
-0.597367096	-0.433988761	-0.259951034	1.782732875	3.144581964
-0.597812438	-0.434340645	-0.261197713	1.78320993	3.146940056
-0.598189551	-0.434631241	-0.262271057	1.783605031	3.149028499
-0.598497611	-0.434859529	-0.263172414	1.783918259	3.15084672
-0.598736589	-0.435024084	-0.263902829	1.784149684	3.152394245
-0.598907256	-0.435123069	-0.264463046	1.784299365	3.153670697
-0.599011193	-0.435154239	-0.264853495	1.784367353	3.154675796
-0.599050789	-0.435114947	-0.265074289	1.784353689	3.155409356
-0.599029244	-0.435002145	-0.265125216	1.784258407	3.15587129
-0.598950555	-0.434812405	-0.265005735	1.784081532	3.156061602
-0.59881951	-0.43454193	-0.26471497	1.783823083	3.155980393
-0.598641661	-0.434186583	-0.264251704	1.78348307	3.155627857
-0.598423305	-0.433741917	-0.263614377	1.783061497	3.155004284
-0.598171443	-0.433203213	-0.262801084	1.78255836	3.154110056
-0.597893732	-0.432565537	-0.261809567	1.781973647	3.152945655
-0.597598432	-0.431823792	-0.260637216	1.781307342	3.151511656
-0.597294339	-0.430972791	-0.259281067	1.78055942	3.149808733
-0.5969907	-0.43000734	-0.257737805	1.779729848	3.147837659
-0.596697128	-0.428922325	-0.256003762	1.778818589	3.145599306
-0.596697128	-0.428922325	-0.256003762	1.778818589	3.145599306
-0.596463886	-0.427794343	-0.254250244	1.777880151	3.143342662
-0.596321274	-0.42671342	-0.252653873	1.776969194	3.141315339
-0.596251405	-0.425692847	-0.251218372	1.776085858	3.139516321
-0.596239295	-0.424743542	-0.249947033	1.775230238	3.137944737
-0.596272749	-0.423874165	-0.248842706	1.774402379	3.136599856
-0.596342238	-0.423091254	-0.247907796	1.773602279	3.135481092
-0.596440782	-0.422399354	-0.247144248	1.772829886	3.134588003
-0.596563844	-0.421801127	-0.246553545	1.7720851	3.133920295
-0.596709237	-0.421297456	-0.246136693	1.771367774	3.133477818
-0.596877054	-0.420887532	-0.245894215	1.770677711	3.133260571
-0.597069613	-0.420568911	-0.245826136	1.770014666	3.133268698
-0.597291419	-0.420337571	-0.245931976	1.769378348	3.13350249
-0.597549142	-0.420187944	-0.246210734	1.768768418	3.133962384
-0.597851602	-0.420112944	-0.246660875	1.768184494	3.134648961
-0.598209764	-0.420103997	-0.247280308	1.767626146	3.135562948
-0.598636728	-0.420151064	-0.248066371	1.767092903	3.13670521
-0.599147707	-0.420242689	-0.2490158	1.766584251	3.138076756
-0.599759993	-0.420366066	-0.250124704	1.766099636	3.139678733
-0.600492891	-0.420507141	-0.251388525	1.765638464	3.141512421
-0.601367611	-0.420650758	-0.252801992	1.765200104	3.143579236
-0.601367611	-0.420650758	-0.252801992	1.765200104	3.143579236
-0.602312241	-0.42072973	-0.254263133	1.764780708	3.145659822
-0.603220579	-0.420702314	-0.255677678	1.764377486	3.147532624
-0.604066594	-0.420588404	-0.257050984	1.763991289	3.149196012
-0.604828024	-0.420404725	-0.258387905	1.763622863	3.150648559
-0.605486284	-0.420164954	-0.259692764	1.763272848	3.151889041
-0.606026333	-0.419879868	-0.260969337	1.762941783	3.152916432
-0.606436544	-0.419557514	-0.262220811	1.762630108	3.153729901
-0.606708576	-0.419203367	-0.263449756	1.762338163	3.154328813
-0.60683726	-0.418820475	-0.264658088	1.762066188	3.154712725
-0.606820523	-0.418409583	-0.265847029	1.76181433	3.154881386
-0.606659329	-0.417969227	-0.267017067	1.761582637	3.154834735
-0.606357655	-0.417495794	-0.268167918	1.761371063	3.154572902
-0.605922495	-0.41698357	-0.26929848	1.761179467	3.154096207
-0.605363888	-0.416424749	-0.27040679	1.761007611	3.153405158
-0.604694959	-0.415809444	-0.271489976	1.760855162	3.152500457
-0.603931973	-0.415125687	-0.272544203	1.760721692	3.151382995
-0.603094378	-0.414359444	-0.273564615	1.760606677	3.150053856
-0.602204829	-0.413494666	-0.274545261	1.760509495	3.148514319
-0.60128917	-0.41251339	-0.275479012	1.760429424	3.146765858
-0.60037635	-0.411395933	-0.276357454	1.760365645	3.144810145
-0.60037635	-0.411395933	-0.276357454	1.760365645	3.144810145
-0.599565554	-0.41024074	-0.277154683	1.760298794	3.142851901
-0.598912804	-0.409174531	-0.27785848	1.760210533	3.141093613
-0.598387464	-0.408216796	-0.278479168	1.760101473	3.139533846
-0.597962782	-0.407384438	-0.279025861	1.759972179	3.138171298
-0.597615821	-0.406692114	-0.279506193	1.759823176	3.1370048
-0.597327346	-0.406152592	-0.279926073	1.75965494	3.136033314
-0.597081704	-0.405777083	-0.280289474	1.759467905	3.13525594
-0.596866707	-0.40557552	-0.280598272	1.759262455	3.134671911
-0.596673539	-0.405556751	-0.280852146	1.759038931	3.134280597
-0.596496699	-0.405728631	-0.281048545	1.758797625	3.134081508
-0.596333983	-0.406097988	-0.281182737	1.758538783	3.134074287
-0.596186521	-0.406670459	-0.281247936	1.758262604	3.134258719
-0.596058861	-0.407450202	-0.281235509	1.75796924	3.134634725
-0.595959119	-0.408439468	-0.281135256	1.757658793	3.135202363
-0.595899175	-0.409638064	-0.280935743	1.757331324	3.135961831
-0.59589494	-0.411042715	-0.28062468	1.756986841	3.136913461
-0.595966661	-0.412646361	-0.280189317	1.756625311	3.138057723
-0.596139274	-0.414437418	-0.279616827	1.756246653	3.139395224
-0.596442763	-0.416399068	-0.278894658	1.755850741	3.140926703
-0.596912512	-0.41850861	-0.278010833	1.755437405	3.142653033
-0.596912512	-0.41850861	-0.278010833	1.755437405	3.142653033
-0.597476544	-0.420525167	-0.277047491	1.755045564	3.144342818
-0.598014752	-0.422233067	-0.276108705	1.75471432	3.145763488
-0.598495911	-0.423644498	-0.27521287	1.754443745	3.146914336
-0.598891068	-0.424772953	-0.274374906	1.754233912	3.147794754
-0.599174018	-0.425632098	-0.273606916	1.754084896	3.148404232
-0.599321669	-0.426234898	-0.272918686	1.753996774	3.14874236
-0.599314322	-0.426592961	-0.272318069	1.753969626	3.148808821
-0.599135865	-0.426716054	-0.271811272	1.754003537	3.148603398
-0.598773916	-0.426611742	-0.271403069	1.754098594	3.148125968
-0.598219919	-0.426285137	-0.271096965	1.754254889	3.147376503
-0.597469214	-0.425738717	-0.270895302	1.754472518	3.146355071
-0.596521095	-0.424972193	-0.270799332	1.754751578	3.145061836
-0.595378851	-0.423982436	-0.270809253	1.755092172	3.143497061
-0.594049803	-0.422763441	-0.27092421	1.755494404	3.141661103
-0.592545327	-0.421306335	-0.271142257	1.755958379	3.139554422
-0.59088085	-0.419599456	-0.271460289	1.756484204	3.137177575
-0.58907581	-0.417628515	-0.271873919	1.757071982	3.134531225
-0.587153551	-0.415376872	-0.272377306	1.757721818	3.131616137
-0.58514114	-0.412825981	-0.272962898	1.758433809	3.128433184
-0.583069063	-0.409956033	-0.273621088	1.759208049	3.124983349
-0.583069063	-0.409956033	-0.273621088	1.759208049	3.124983349
-0.581137363	-0.407055997	-0.274254561	1.759971403	3.121587049
-0.579502045	-0.404444293	-0.274778735	1.760650366	3.118563212
-0.578133008	-0.402141934	-0.275201215	1.761244536	3.115910746
-0.577004268	-0.400166219	-0.275529401	1.761753599	3.113628671
-0.57609383	-0.398531069	-0.275770283	1.762177326	3.111716121
-0.575383532	-0.397247397	-0.275930226	1.762515574	3.110172348
-0.574858876	-0.396323498	-0.276014751	1.762768277	3.108996725
-0.574508883	-0.395765413	-0.27602832	1.762935453	3.108188747
-0.574325961	-0.39557723	-0.275974159	1.763017196	3.107748037
-0.574305818	-0.395761314	-0.275854126	1.763013677	3.10767434
-0.574447408	-0.396318433	-0.275668632	1.762925147	3.107967533
-0.574752921	-0.39724778	-0.275416633	1.762751933	3.108627617
-0.575227823	-0.398546882	-0.27509568	1.762494437	3.109654722
-0.575880928	-0.400211412	-0.274702034	1.762153143	3.111049105
-0.576724526	-0.402234904	-0.274230822	1.76172861	3.112811148
-0.577774539	-0.404608404	-0.273676235	1.76122148	3.114941358
-0.579050714	-0.407320065	-0.273031732	1.760632476	3.117440361
-0.580576828	-0.410354731	-0.272290256	1.759962405	3.120308904
-0.582380896	-0.413693531	-0.271444428	1.759212161	3.123547849
-0.584495339	-0.417313532	-0.270486727	1.758382727	3.127158172
-0.584495339	-0.417313532	-0.270486727	1.758382727	3.127158172
-0.586700917	-0.420851678	-0.269509741	1.757537515	3.130763585
-0.588737403	-0.423971777	-0.268616961	1.756738249	3.133986295
-0.590580226	-0.426688296	-0.26781604	1.755983574	3.136825217
-0.592206474	-0.429015697	-0.267113315	1.755272319	3.139279419
-0.593595061	-0.430968021	-0.266514049	1.754603498	3.141348121
-0.594726852	-0.432558585	-0.266022615	1.753976305	3.143030694
-0.595584748	-0.433799759	-0.265642631	1.753390127	3.144326654
-0.596153735	-0.434702808	-0.265377065	1.752844535	3.145235661
-0.596420913	-0.435277788	-0.265228313	1.752339292	3.145757518
-0.596375507	-0.435533477	-0.26519826	1.751874351	3.145892169
-0.596008872	-0.435477328	-0.265288315	1.751449859	3.145639701
-0.595314495	-0.435115439	-0.265499447	1.751066156	3.145000338
-0.594288006	-0.434452533	-0.26583219	1.750723778	3.143974446
-0.592927199	-0.433491933	-0.266286652	1.750423455	3.142562531
-0.59123207	-0.432235536	-0.266862505	1.750166116	3.140765242
-0.589204872	-0.430683779	-0.267558961	1.749952886	3.138583369
-0.586850194	-0.428835594	-0.268374745	1.749785089	3.136017848
-0.584175063	-0.426688358	-0.269308045	1.749664245	3.133069762
-0.581189068	-0.424237828	-0.270356453	1.749592078	3.129740341
-0.577904513	-0.421478072	-0.271516892	1.749570507	3.126030969
-0.577904513	-0.421478072	-0.271516892	1.749570507	3.126030969
-0.574676135	-0.418646483	-0.272657857	1.749552253	3.122321332
-0.571843988	-0.415985924	-0.273652087	1.749487028	3.11898913
-0.569400701	-0.413497567	-0.274502181	1.749372593	3.116032988
-0.567339327	-0.411182806	-0.275210514	1.749206988	3.113451672
-0.565653473	-0.409043202	-0.275779156	1.748988533	3.111244088
-0.564337431	-0.407080432	-0.276209806	1.748715825	3.109409288
-0.563386281	-0.405296236	-0.276503734	1.748387744	3.107946469
-0.562795986	-0.403692378	-0.276661735	1.748003452	3.106854976
-0.562563457	-0.402270612	-0.276684097	1.747562394	3.106134302
-0.562686604	-0.401032649	-0.276570587	1.747064299	3.105784091
-0.563164352	-0.399980138	-0.276320452	1.746509179	3.105804137
-0.563996645	-0.399114646	-0.275932437	1.745897332	3.106194383
-0.56518442	-0.398437651	-0.275404823	1.745229341	3.106954924
-0.566729563	-0.397950535	-0.274735471	1.744506076	3.108086006
-0.568634844	-0.39765459	-0.273921883	1.743728693	3.109588025
-0.570903837	-0.397551031	-0.272961277	1.742898633	3.111461526
-0.573540826	-0.397641005	-0.271850655	1.742017627	3.113707201
-0.576550702	-0.397925627	-0.270586885	1.741087689	3.11632589
-0.579938848	-0.398406005	-0.269166777	1.740111122	3.119318577
-0.58371103	-0.399083279	-0.267587156	1.739090515	3.122686391

